Two-level a posteriori error estimation for adaptive multilevel stochastic Galerkin FEM

The paper considers a class of parametric elliptic partial differential equations (PDEs), where the coefficients and the right-hand side function depend on infinitely many (uncertain) parameters. We introduce a two-level a posteriori estimator to control the energy error in multilevel stochastic Galerkin approximations for this class of PDE problems. We prove that the two-level estimator always provides a lower bound for the unknown approximation error, while the upper bound is equivalent to a saturation assumption. We propose and empirically compare three adaptive algorithms, where the structure of the estimator is exploited to perform spatial refinement as well as parametric enrichment. The paper also discusses implementation aspects of computing multilevel stochastic Galerkin approximations.

==> data/pb2-ml-a.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 markInd	 arv	 energy	 error	 xq_one	 xq_two	 yp_one	 yp_two	 truerr	 effindices
0	 225	 512	 225	 1	 1	 1	 0	 0.186436182	 0.032153496	 0.028381948	 0.028381948	 0.015110008	 0.010726093	 0.037229342	 0.863660077
1	 450	 1024	 675	 2	 3	 1	 1	 0.188695385	 0.018075167	 0.009530068	 0.007292009	 0.015358694	 0.010938303	 0.023206150	 0.778895578
2	 479	 1082	 1154	 2	 3	 1	 1	 0.189053158	 0.015343778	 0.009514875	 0.007280405	 0.012037387	 0.008627460	 0.020084254	 0.763970524
3	 609	 1350	 1763	 2	 3	 1	 1	 0.189285550	 0.013473174	 0.009501383	 0.007269961	 0.009552494	 0.006961271	 0.017761028	 0.758580782
4	 882	 1914	 2645	 2	 3	 1	 1	 0.189448555	 0.012263321	 0.009503985	 0.007272000	 0.007750053	 0.005577833	 0.015928554	 0.769895468
5	 1107	 2426	 3752	 3	 6	 1	 2	 0.189588518	 0.010668717	 0.007255216	 0.005980515	 0.007821980	 0.005635285	 0.014165717	 0.753136388
6	 1529	 3296	 5281	 3	 6	 1	 2	 0.189700743	 0.009734935	 0.007253081	 0.005981468	 0.006493211	 0.004727300	 0.012573858	 0.774220213
7	 1754	 3808	 7035	 4	 8	 1	 2	 0.189800453	 0.007890286	 0.004392890	 0.003230023	 0.006554322	 0.004769514	 0.010966392	 0.719497030
8	 2502	 5332	 9537	 4	 8	 1	 2	 0.189875842	 0.006879762	 0.004390201	 0.003230251	 0.005296911	 0.003822938	 0.009572793	 0.718678684
9	 3588	 7576	 13125	 4	 8	 1	 2	 0.189928110	 0.006193187	 0.004387848	 0.003230116	 0.004370623	 0.003149971	 0.008472699	 0.730957929
10	 3813	 8088	 16938	 5	 13	 2	 3	 0.189955593	 0.005683064	 0.003572871	 0.002937324	 0.004419480	 0.003189337	 0.007832396	 0.725584320
11	 5583	 11680	 22521	 5	 13	 2	 3	 0.189992048	 0.005083811	 0.003572530	 0.002936332	 0.003616927	 0.002640922	 0.006891700	 0.737671547
12	 8556	 17722	 31077	 5	 13	 2	 3	 0.190016306	 0.004622465	 0.003573114	 0.002936411	 0.002932583	 0.002115634	 0.006186839	 0.747144858
13	 9006	 18746	 40083	 7	 22	 2	 4	 0.190040067	 0.003932700	 0.002542794	 0.001951786	 0.003000054	 0.002162995	 0.005408016	 0.727198225
14	 13252	 27370	 53335	 7	 22	 2	 4	 0.190056718	 0.003539180	 0.002544472	 0.001952937	 0.002459971	 0.001776657	 0.004787243	 0.739293868
15	 13702	 28394	 67037	 9	 28	 2	 4	 0.190067463	 0.003050459	 0.001750531	 0.001443022	 0.002498188	 0.001805805	 0.004339740	 0.702912876
16	 19993	 41144	 87030	 9	 28	 2	 4	 0.190079116	 0.002672747	 0.001751641	 0.001443670	 0.002018745	 0.001468239	 0.003795190	 0.704245996
17	 30476	 62366	 117506	 9	 28	 2	 4	 0.190086979	 0.002395924	 0.001751997	 0.001443716	 0.001634306	 0.001192021	 0.003378459	 0.709176511
18	 30926	 63390	 148432	 11	 42	 2	 5	 0.190092596	 0.002144021	 0.001350169	 0.000960470	 0.001665493	 0.001214691	 0.003046111	 0.703855078
19	 47502	 96870	 195934	 11	 42	 2	 5	 0.190097651	 0.001913733	 0.001350175	 0.000960453	 0.001356245	 0.000980789	 0.002712370	 0.705557377
20	 70078	 142454	 266012	 11	 42	 2	 5	 0.190101161	 0.001744911	 0.001350436	 0.000960472	 0.001105006	 0.000799537	 0.002454046	 0.711034559
21	 70528	 143478	 336540	 13	 57	 4	 6	 0.190103643	 0.001587267	 0.001111662	 0.000842409	 0.001132971	 0.000818437	 0.002253610	 0.704321676
22	 104503	 212016	 441043	 13	 57	 4	 6	 0.190106158	 0.001444294	 0.001112051	 0.000842686	 0.000921589	 0.000674086	 0.002030357	 0.711349824
23	 105403	 214064	 546446	 17	 89	 4	 7	 0.190108098	 0.001276437	 0.000859250	 0.000653443	 0.000943917	 0.000689717	 0.001839755	 0.693807913
24	 160009	 323868	 706455	 17	 89	 4	 7	 0.190109779	 0.001147471	 0.000859620	 0.000653661	 0.000760095	 0.000550390	 0.001657038	 0.692483336
25	 160909	 325916	 867364	 21	 121	 4	 8	 0.190110962	 0.001048734	 0.000698772	 0.000529713	 0.000782023	 0.000565287	 0.001515142	 0.692168629
26	 236522	 478138	 1103886	 21	 121	 4	 8	 0.190112121	 0.000947583	 0.000699297	 0.000529812	 0.000639451	 0.000462131	 0.001361973	 0.695743114
27	 237422	 480186	 1341308	 25	 164	 4	 9	 0.190112877	 0.000871121	 0.000573919	 0.000406697	 0.000655339	 0.000473085	 0.001252003	 0.695781532
28	 343338	 693326	 1684646	 25	 164	 4	 9	 0.190113691	 0.000781649	 0.000574215	 0.000406757	 0.000530333	 0.000385162	 0.001121666	 0.696864257
29	 344238	 695374	 2028884	 29	 210	 7	 10	 0.190114146	 0.000719322	 0.000467271	 0.000347581	 0.000546884	 0.000396397	 0.001041755	 0.690489941
30	 507870	 1024174	 2536754	 29	 210	 7	 10	 0.190114733	 0.000643595	 0.000467548	 0.000347643	 0.000442283	 0.000322511	 0.000928356	 0.693263307
31	 509445	 1027758	 3046199	 36	 275	 6	 11	 0.190115063	 0.000588716	 0.000373963	 0.000267615	 0.000454684	 0.000331069	 0.000858201	 0.685988462
#32	 759640	 1530104	 3805839	 36	 275	 6	 11	 0.190115446	 0.000524675	 0.000374248	 0.000267757	 0.000367725	 0.000266302	 0.000768661	 0.682582793


==> data/pb2-ml-b.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 markInd	 arv	 energy	 error	 xq_one	 xq_two	 yp_one	 yp_two	 truerr	 effindices
0	 225	 512	 225	 1	 1	 1	 0	 0.186436182	 0.032153496	 0.028381948	 0.028381948	 0.015110008	 0.010726093	 0.037229342	 0.863660077
1	 450	 1024	 675	 2	 3	 1	 1	 0.188695385	 0.018075167	 0.009530068	 0.007292009	 0.015358694	 0.010938303	 0.023206150	 0.778895578
2	 479	 1082	 1154	 2	 3	 1	 1	 0.189053158	 0.015343778	 0.009514875	 0.007280405	 0.012037387	 0.008627460	 0.020084254	 0.763970524
3	 609	 1350	 1763	 2	 3	 1	 1	 0.189285550	 0.013473174	 0.009501383	 0.007269961	 0.009552494	 0.006961271	 0.017761028	 0.758580782
4	 834	 1862	 2597	 3	 6	 1	 2	 0.189425555	 0.012035150	 0.007252982	 0.005978506	 0.009604118	 0.007000349	 0.016199776	 0.742920782
5	 1114	 2439	 3711	 3	 6	 1	 2	 0.189591128	 0.010670243	 0.007254235	 0.005979839	 0.007824970	 0.005640258	 0.014130739	 0.755108613
6	 1339	 2951	 5050	 4	 8	 1	 2	 0.189690844	 0.009007115	 0.004397170	 0.003233541	 0.007860854	 0.005664438	 0.012722318	 0.707977541
7	 1765	 3830	 6815	 4	 8	 1	 2	 0.189800968	 0.007883146	 0.004393171	 0.003230050	 0.006545536	 0.004769929	 0.010957477	 0.719430707
8	 2521	 5370	 9336	 4	 8	 1	 2	 0.189876894	 0.006860635	 0.004390470	 0.003230366	 0.005271819	 0.003804761	 0.009551910	 0.718247422
9	 3621	 7642	 12957	 4	 8	 1	 2	 0.189928697	 0.006189415	 0.004388002	 0.003230130	 0.004365123	 0.003147332	 0.008459537	 0.731649399
10	 3846	 8154	 16803	 5	 13	 2	 3	 0.189956180	 0.005678982	 0.003573077	 0.002937520	 0.004414064	 0.003185251	 0.007818150	 0.726384350
11	 5655	 11825	 22458	 5	 13	 2	 3	 0.189992808	 0.005076052	 0.003572491	 0.002936304	 0.003606052	 0.002629899	 0.006870705	 0.738796352
12	 6105	 12849	 28563	 7	 22	 2	 4	 0.190016568	 0.004456647	 0.002542177	 0.001950797	 0.003660470	 0.002669240	 0.006178814	 0.721278803
13	 9162	 19055	 37725	 7	 22	 2	 4	 0.190041034	 0.003906482	 0.002543853	 0.001951973	 0.002964695	 0.002138864	 0.005373909	 0.726934941
14	 13546	 27966	 51271	 7	 22	 2	 4	 0.190057386	 0.003522581	 0.002544393	 0.001952778	 0.002436111	 0.001756431	 0.004760640	 0.739938401
15	 13996	 28990	 65267	 9	 28	 2	 4	 0.190068129	 0.003031356	 0.001750586	 0.001443101	 0.002474786	 0.001785352	 0.004310452	 0.703257021
16	 20378	 41930	 85645	 9	 28	 2	 4	 0.190079602	 0.002654191	 0.001751838	 0.001443779	 0.001993939	 0.001450584	 0.003770733	 0.703892549
17	 31187	 63796	 116832	 9	 28	 2	 4	 0.190087282	 0.002384253	 0.001752124	 0.001443789	 0.001617012	 0.001178413	 0.003361408	 0.709302058
18	 31637	 64820	 148469	 11	 42	 2	 5	 0.190092898	 0.002130982	 0.001350266	 0.000960535	 0.001648595	 0.001200826	 0.003027149	 0.703956732
19	 48457	 98796	 196926	 11	 42	 2	 5	 0.190097846	 0.001905917	 0.001350248	 0.000960453	 0.001345120	 0.000973204	 0.002698609	 0.706258830
20	 71426	 145162	 268352	 11	 42	 2	 5	 0.190101298	 0.001737653	 0.001350460	 0.000960478	 0.001093480	 0.000791373	 0.002443404	 0.711160940
21	 71876	 146186	 340228	 13	 57	 4	 6	 0.190103780	 0.001579278	 0.001111687	 0.000842405	 0.001121727	 0.000810601	 0.002242014	 0.704401585
22	 72776	 148234	 413004	 17	 89	 4	 7	 0.190105718	 0.001427520	 0.000859024	 0.000653407	 0.001140128	 0.000823492	 0.002071107	 0.689254700
23	 106839	 216936	 519843	 17	 89	 4	 7	 0.190108277	 0.001263544	 0.000859448	 0.000653465	 0.000926225	 0.000677419	 0.001821198	 0.693798049
24	 165210	 334402	 685053	 17	 89	 4	 7	 0.190109876	 0.001138879	 0.000859658	 0.000653660	 0.000747016	 0.000540913	 0.001645768	 0.692004414
25	 166110	 336450	 851163	 21	 121	 4	 8	 0.190111060	 0.001039335	 0.000698820	 0.000529743	 0.000769329	 0.000556189	 0.001502808	 0.691594973
26	 243065	 491312	 1094228	 21	 121	 4	 8	 0.190112184	 0.000941390	 0.000699314	 0.000529824	 0.000630218	 0.000455041	 0.001353179	 0.695687476
27	 243965	 493360	 1338193	 25	 164	 4	 9	 0.190112940	 0.000864368	 0.000573928	 0.000406703	 0.000646326	 0.000466359	 0.001242427	 0.695709098
28	 352354	 711434	 1690547	 25	 164	 4	 9	 0.190113734	 0.000776910	 0.000574227	 0.000406761	 0.000523310	 0.000380302	 0.001114388	 0.697163294
29	 353254	 713482	 2043801	 29	 210	 7	 10	 0.190114189	 0.000714168	 0.000467282	 0.000347586	 0.000540078	 0.000391687	 0.001033913	 0.690743441
30	 522046	 1052618	 2565847	 29	 210	 7	 10	 0.190114762	 0.000639358	 0.000467559	 0.000347649	 0.000436082	 0.000317847	 0.000922541	 0.693039860
31	 523621	 1056202	 3089468	 36	 275	 6	 11	 0.190115091	 0.000584075	 0.000373973	 0.000267622	 0.000448651	 0.000326388	 0.000851905	 0.685610537
#32	 779684	 1570392	 3869152	 36	 275	 6	 11	 0.190115465	 0.000521616	 0.000374252	 0.000267760	 0.000363344	 0.000263164	 0.000764035	 0.682712042


==> data/pb2-ml-c.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 markInd	 arv	 energy	 error	 xq_one	 xq_two	 yp_one	 yp_two	 truerr	 effindices
0	 225	 512	 225	 1	 1	 1	 0	 0.186436182	 0.032153496	 0.028381948	 0.028381948	 0.015110008	 0.000000000	 0.037229342	 0.863660077
1	 450	 1024	 675	 2	 3	 2	 1	 0.188695385	 0.018075167	 0.009530068	 0.009433744	 0.015358694	 0.008766262	 0.023206150	 0.778895578
2	 912	 2072	 1587	 4	 8	 3	 2	 0.189154190	 0.014198510	 0.004404522	 0.004330062	 0.013498069	 0.009094084	 0.019109315	 0.743015105
3	 1643	 3720	 3230	 7	 18	 3	 3	 0.189466507	 0.011017758	 0.002334067	 0.002233656	 0.010767689	 0.007668643	 0.015713575	 0.701161754
4	 2522	 5680	 5752	 10	 31	 5	 4	 0.189667162	 0.009035741	 0.001552933	 0.001468198	 0.008901293	 0.006325282	 0.013070622	 0.691301540
5	 3946	 8854	 9698	 15	 56	 6	 5	 0.189806437	 0.007426811	 0.001059199	 0.000989028	 0.007350893	 0.005338434	 0.010862329	 0.683721804
6	 5874	 13114	 15572	 21	 91	 6	 6	 0.189911598	 0.006021842	 0.000702399	 0.000638121	 0.005980738	 0.004296340	 0.008835088	 0.681582602
7	 8149	 18092	 23721	 27	 132	 9	 7	 0.189975762	 0.005027480	 0.000510982	 0.000468376	 0.005001445	 0.003593754	 0.007326916	 0.686165894
8	 11515	 25426	 35236	 36	 202	 10	 8	 0.190021120	 0.004123761	 0.000439629	 0.000408745	 0.004100260	 0.002963361	 0.006037185	 0.683060305
9	 16109	 35322	 51345	 46	 285	 16	 9	 0.190053008	 0.003390406	 0.000348574	 0.000331518	 0.003372440	 0.002442354	 0.004932314	 0.687386601
10	 23513	 51214	 74858	 62	 406	 16	 10	 0.190073337	 0.002762220	 0.000218402	 0.000197558	 0.002753572	 0.001985649	 0.004074341	 0.677954852
11	 32595	 70534	 107453	 78	 573	 21	 11	 0.190087665	 0.002273562	 0.000183882	 0.000170169	 0.002266114	 0.001636083	 0.003339640	 0.680780515
12	 46196	 99306	 153649	 99	 787	 34	 12	 0.190097735	 0.001844447	 0.000145025	 0.000137778	 0.001838737	 0.001339173	 0.002706416	 0.681509262
13	 68832	 146930	 222481	 133	 1135	 31	 13	 0.190103967	 0.001504084	 0.000151359	 0.000146444	 0.001496448	 0.001078020	 0.002226056	 0.675672068
14	 97177	 206030	 319658	 164	 1503	 45	 14	 0.190108255	 0.001244074	 0.000124954	 0.000121865	 0.001237783	 0.000888599	 0.001823430	 0.682271361
15	 138824	 292718	 458482	 209	 2035	 55	 15	 0.190111189	 0.001013727	 0.000081871	 0.000078994	 0.001010415	 0.000734856	 0.001486421	 0.681991891
16	 205573	 430390	 664055	 264	 2699	 71	 16	 0.190113164	 0.000823794	 0.000074701	 0.000072894	 0.000820400	 0.000593144	 0.001207632	 0.682156425
17	 302664	 630170	 966719	 335	 3605	 92	 17	 0.190114427	 0.000678860	 0.000065081	 0.000063962	 0.000675733	 0.000487123	 0.000989090	 0.686347755
18	 437781	 907628	 1404500	 427	 4872	 117	 18	 0.190115305	 0.000553571	 0.000054186	 0.000053482	 0.000550913	 0.000398099	 0.000802828	 0.689526466


==> data/pb2-sl-a.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 markInd	 arv	 energy	 error	 xq_one	 xq_two	 yp_one	 yp_two	 truerr	 effindices
0	 225	 512	 225	 1	 1	 1	 0	 0.186436182	 0.032153496	 0.028381948	 0.028381948	 0.015110008	 0.010726093	 0.037229342	 0.863660077
1	 450	 512	 675	 2	 3	 1	 1	 0.188695385	 0.018075167	 0.009530068	 0.007292009	 0.015358694	 0.010932371	 0.023206150	 0.778895578
2	 506	 568	 1181	 2	 3	 1	 1	 0.189063982	 0.015266598	 0.009541666	 0.007300996	 0.011917450	 0.008600714	 0.019982105	 0.764013505
3	 748	 818	 1929	 2	 3	 1	 1	 0.189304692	 0.013324720	 0.009577439	 0.007321057	 0.009263953	 0.006813534	 0.017555830	 0.758991152
4	 1122	 818	 3051	 3	 6	 1	 2	 0.189446658	 0.011830407	 0.007323718	 0.006033412	 0.009290946	 0.006839194	 0.015951092	 0.741667498
5	 1833	 1308	 4884	 3	 6	 1	 2	 0.189616947	 0.010445398	 0.007403454	 0.006096844	 0.007368529	 0.005301601	 0.013779951	 0.758014161
6	 2444	 1308	 7328	 4	 8	 1	 2	 0.189720689	 0.008646911	 0.004501095	 0.003306593	 0.007383035	 0.005311219	 0.012269222	 0.704764389
7	 3500	 1852	 10828	 4	 8	 1	 2	 0.189830058	 0.007501405	 0.004517449	 0.003316948	 0.005988634	 0.004320552	 0.010441392	 0.718429607
8	 5392	 2830	 16220	 4	 8	 1	 2	 0.189892887	 0.006722458	 0.004530894	 0.003325576	 0.004966130	 0.003606482	 0.009228495	 0.728445830
9	 8588	 4468	 24808	 4	 8	 1	 2	 0.189939914	 0.006106972	 0.004545426	 0.003336946	 0.004078505	 0.002947639	 0.008203828	 0.744405116
10	 10735	 4468	 35543	 5	 13	 2	 3	 0.189969243	 0.005515137	 0.003705813	 0.003035040	 0.004084568	 0.002952277	 0.007494020	 0.735938430
11	 15840	 6538	 51383	 5	 13	 2	 3	 0.190002705	 0.004944867	 0.003711896	 0.003040534	 0.003267039	 0.002354110	 0.006591350	 0.750205522
12	 22176	 6538	 73559	 7	 22	 2	 4	 0.190028219	 0.004214283	 0.002656641	 0.002041712	 0.003271458	 0.002357944	 0.005809435	 0.725420441
13	 32886	 9650	 106445	 7	 22	 2	 4	 0.190049069	 0.003767473	 0.002658525	 0.002042948	 0.002669475	 0.001940366	 0.005081822	 0.741362650
14	 53235	 15524	 159680	 7	 22	 2	 4	 0.190063307	 0.003431198	 0.002661498	 0.002045513	 0.002165538	 0.001574758	 0.004518090	 0.759435547
15	 68445	 15524	 228125	 9	 28	 2	 4	 0.190075122	 0.002837801	 0.001833754	 0.001505118	 0.002165747	 0.001574792	 0.003990181	 0.711196043
16	 104148	 23538	 332273	 9	 28	 2	 4	 0.190084474	 0.002519004	 0.001834963	 0.001506103	 0.001725774	 0.001240633	 0.003516599	 0.716318405
17	 127292	 23538	 459565	 11	 42	 2	 5	 0.190090594	 0.002244349	 0.001434292	 0.001019170	 0.001726241	 0.001241019	 0.003168558	 0.708318763
18	 186967	 34476	 646532	 11	 42	 2	 5	 0.190096734	 0.002001407	 0.001434679	 0.001019513	 0.001395466	 0.001011608	 0.002775855	 0.721005793
19	 220961	 34476	 867493	 13	 57	 4	 6	 0.190099531	 0.001828909	 0.001181755	 0.000888568	 0.001395838	 0.001011882	 0.002577238	 0.709639295
20	 351559	 54684	 1219052	 13	 57	 4	 6	 0.190103353	 0.001642915	 0.001182185	 0.000888873	 0.001140881	 0.000832340	 0.002277875	 0.721249197
21	 459731	 54684	 1678783	 17	 85	 4	 7	 0.190105521	 0.001467539	 0.000922972	 0.000697608	 0.001140961	 0.000832466	 0.002089200	 0.702440355
22	 723299	 85852	 2402082	 17	 85	 4	 7	 0.190108247	 0.001292924	 0.000923231	 0.000697785	 0.000905151	 0.000650750	 0.001824265	 0.708737111
23	 893487	 85852	 3295569	 21	 121	 4	 8	 0.190109603	 0.001175717	 0.000750244	 0.000564890	 0.000905232	 0.000650832	 0.001677028	 0.701071758
24	 1315461	 126204	 4611030	 21	 121	 4	 8	 0.190111304	 0.001046556	 0.000750317	 0.000564953	 0.000729592	 0.000528313	 0.001471657	 0.711141320
25	 1566025	 126204	 6177055	 25	 164	 4	 9	 0.190112164	 0.000962027	 0.000626987	 0.000447914	 0.000729646	 0.000528355	 0.001356010	 0.709454242
26	 2434625	 195904	 8611680	 25	 164	 4	 9	 0.190113203	 0.000866533	 0.000627061	 0.000447968	 0.000598058	 0.000436823	 0.001201492	 0.721213568
27	 2824165	 195904	 11435845	 29	 210	 7	 10	 0.190113755	 0.000785145	 0.000508663	 0.000377122	 0.000598092	 0.000436853	 0.001110737	 0.706868285
28	 4546214	 314990	 15982059	 29	 210	 7	 10	 0.190114507	 0.000696337	 0.000508720	 0.000377162	 0.000475488	 0.000342384	 0.000973562	 0.715246098
29	 5643576	 314990	 21625635	 36	 275	 6	 11	 0.190114896	 0.000626829	 0.000408430	 0.000290204	 0.000475499	 0.000342395	 0.000894366	 0.700864214
30	 8336592	 464906	 29962227	 36	 275	 6	 11	 0.190115364	 0.000558344	 0.000408442	 0.000290214	 0.000380688	 0.000275581	 0.000788706	 0.707923570


==> data/pb2-sl-b.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 markInd	 arv	 energy	 error	 xq_one	 xq_two	 yp_one	 yp_two	 truerr	 effindices
0	 225	 512	 225	 1	 1	 1	 0	 0.186436182	 0.032153496	 0.028381948	 0.028381948	 0.015110008	 0.010726093	 0.037229342	 0.863660077
1	 450	 512	 675	 2	 3	 1	 1	 0.188695385	 0.018075167	 0.009530068	 0.007292009	 0.015358694	 0.010932371	 0.023206150	 0.778895578
2	 506	 568	 1181	 2	 3	 1	 1	 0.189063982	 0.015266598	 0.009541666	 0.007300996	 0.011917450	 0.008600714	 0.019982105	 0.764013505
3	 748	 818	 1929	 2	 3	 1	 1	 0.189304692	 0.013324720	 0.009577439	 0.007321057	 0.009263953	 0.006813534	 0.017555830	 0.758991152
4	 1122	 818	 3051	 3	 6	 1	 2	 0.189446658	 0.011830407	 0.007323718	 0.006033412	 0.009290946	 0.006839194	 0.015951092	 0.741667498
5	 1833	 1308	 4884	 3	 6	 1	 2	 0.189616947	 0.010445398	 0.007403454	 0.006096844	 0.007368529	 0.005301601	 0.013779951	 0.758014161
6	 2444	 1308	 7328	 4	 8	 1	 2	 0.189720689	 0.008646911	 0.004501095	 0.003306593	 0.007383035	 0.005311219	 0.012269222	 0.704764389
7	 3500	 1852	 10828	 4	 8	 1	 2	 0.189830058	 0.007501405	 0.004517449	 0.003316948	 0.005988634	 0.004320552	 0.010441392	 0.718429607
8	 5392	 2830	 16220	 4	 8	 1	 2	 0.189892887	 0.006722458	 0.004530894	 0.003325576	 0.004966130	 0.003606482	 0.009228495	 0.728445830
9	 8588	 4468	 24808	 4	 8	 1	 2	 0.189939914	 0.006106972	 0.004545426	 0.003336946	 0.004078505	 0.002947639	 0.008203828	 0.744405116
10	 10735	 4468	 35543	 5	 13	 2	 3	 0.189969243	 0.005515137	 0.003705813	 0.003035040	 0.004084568	 0.002952277	 0.007494020	 0.735938430
11	 15029	 4468	 50572	 7	 22	 2	 4	 0.189994668	 0.004874413	 0.002652353	 0.002039196	 0.004089613	 0.002956174	 0.006819085	 0.714819279
12	 22190	 6542	 72762	 7	 22	 2	 4	 0.190028256	 0.004214044	 0.002656642	 0.002041713	 0.003271150	 0.002357403	 0.005808226	 0.725530316
13	 32886	 9650	 105648	 7	 22	 2	 4	 0.190049080	 0.003766849	 0.002658520	 0.002042947	 0.002668600	 0.001939883	 0.005081438	 0.741295918
14	 42282	 9650	 147930	 9	 28	 2	 4	 0.190060866	 0.003237313	 0.001831849	 0.001503747	 0.002669180	 0.001940513	 0.004619628	 0.700773433
15	 68472	 15530	 216402	 9	 28	 2	 4	 0.190075123	 0.002837893	 0.001833748	 0.001505116	 0.002165874	 0.001575361	 0.003990160	 0.711222949
16	 104292	 23570	 320694	 9	 28	 2	 4	 0.190084492	 0.002518583	 0.001834962	 0.001506102	 0.001725160	 0.001240381	 0.003515615	 0.716399147
17	 127468	 23570	 448162	 11	 42	 2	 5	 0.190090612	 0.002243878	 0.001434293	 0.001019171	 0.001725628	 0.001240795	 0.003167467	 0.708414231
18	 187253	 34528	 635415	 11	 42	 2	 5	 0.190096747	 0.002001188	 0.001434683	 0.001019516	 0.001395149	 0.001011573	 0.002774948	 0.721162325
19	 221299	 34528	 856714	 13	 57	 4	 6	 0.190099544	 0.001828668	 0.001181757	 0.000888569	 0.001395520	 0.001011840	 0.002576261	 0.709814739
20	 352521	 54832	 1209235	 13	 57	 4	 6	 0.190103367	 0.001642228	 0.001182187	 0.000888875	 0.001139889	 0.000831445	 0.002276763	 0.721299409
21	 460989	 54832	 1670224	 17	 85	 4	 7	 0.190105534	 0.001466768	 0.000922974	 0.000697609	 0.001139969	 0.000831508	 0.002087988	 0.702479338
22	 724523	 85996	 2394747	 17	 85	 4	 7	 0.190108256	 0.001292375	 0.000923231	 0.000697786	 0.000904366	 0.000650039	 0.001823420	 0.708764097
23	 894999	 85996	 3289746	 21	 121	 4	 8	 0.190109611	 0.001175113	 0.000750244	 0.000564890	 0.000904447	 0.000650099	 0.001676109	 0.701095557
24	 1316847	 126336	 4606593	 21	 121	 4	 8	 0.190111309	 0.001046181	 0.000750317	 0.000564953	 0.000729054	 0.000527899	 0.001471001	 0.711203796
25	 1567675	 126336	 6174268	 25	 164	 4	 9	 0.190112169	 0.000961619	 0.000626988	 0.000447914	 0.000729108	 0.000527941	 0.001355298	 0.709526188
26	 2438075	 196180	 8612343	 25	 164	 4	 9	 0.190113206	 0.000866292	 0.000627061	 0.000447968	 0.000597709	 0.000436528	 0.001201073	 0.721265058
27	 2828167	 196180	 11440510	 29	 210	 7	 10	 0.190113758	 0.000784879	 0.000508663	 0.000377122	 0.000597743	 0.000436558	 0.001110283	 0.706917795
28	 4550970	 315322	 15991480	 29	 210	 7	 10	 0.190114509	 0.000696113	 0.000508720	 0.000377162	 0.000475161	 0.000342163	 0.000973234	 0.715257875
29	 5649480	 315322	 21640960	 36	 275	 6	 11	 0.190114898	 0.000626581	 0.000408430	 0.000290204	 0.000475172	 0.000342173	 0.000894009	 0.700866822
30	 8345088	 465378	 29986048	 36	 275	 6	 11	 0.190115365	 0.000558196	 0.000408442	 0.000290214	 0.000380471	 0.000275445	 0.000788420	 0.707992441


==> data/pb5-ml-a.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 markInd	 arv	 energy	 error	 xq_one	 xq_two	 yp_one	 yp_two	 truerr	 effindices
0	 161	 384	 161	 1	 1	 1	 0	 0.455202743	 0.094141719	 0.072307801	 0.072307801	 0.060284700	 0.044076318	 0.117587867	 0.800607418
1	 322	 768	 483	 2	 3	 1	 1	 0.461211317	 0.066222396	 0.024277601	 0.018536374	 0.061611718	 0.044944728	 0.091217126	 0.725986438
2	 352	 828	 835	 2	 3	 1	 1	 0.463847148	 0.056503174	 0.024255855	 0.018515397	 0.051031972	 0.036740526	 0.076695935	 0.736716672
3	 464	 1056	 1299	 2	 3	 1	 1	 0.465614025	 0.048298298	 0.024219381	 0.018484797	 0.041786925	 0.030463338	 0.065115457	 0.741733222
4	 684	 1514	 1983	 2	 3	 1	 1	 0.466853869	 0.042046889	 0.024261366	 0.018492970	 0.034341331	 0.024948640	 0.055532948	 0.757152116
5	 987	 2134	 2970	 2	 3	 1	 1	 0.467711693	 0.036537035	 0.024312817	 0.018489109	 0.027273464	 0.019765575	 0.047772536	 0.764812543
6	 1517	 3233	 4487	 2	 3	 1	 1	 0.468222823	 0.032649558	 0.024314471	 0.018486000	 0.021789909	 0.015860682	 0.042471534	 0.768739786
7	 1678	 3617	 6165	 3	 6	 1	 2	 0.468588813	 0.028647050	 0.018056268	 0.015527117	 0.022240158	 0.016181194	 0.038222610	 0.749479158
8	 2665	 5641	 8830	 3	 6	 1	 2	 0.468942012	 0.025670476	 0.018039760	 0.015509394	 0.018263088	 0.013342490	 0.033612987	 0.763707057
9	 3997	 8372	 12827	 3	 6	 1	 2	 0.469196608	 0.023038204	 0.018048981	 0.015521281	 0.014317581	 0.010384584	 0.029849390	 0.771814901
10	 4158	 8756	 16985	 4	 8	 1	 2	 0.469467321	 0.018091077	 0.009977218	 0.007558145	 0.015091129	 0.010905109	 0.025236440	 0.716863281
11	 6228	 12984	 23213	 4	 8	 1	 2	 0.469635306	 0.015735499	 0.010006882	 0.007561806	 0.012143650	 0.008855604	 0.021888878	 0.718881037
12	 10222	 21117	 33435	 4	 8	 1	 2	 0.469741851	 0.014064487	 0.010014570	 0.007564303	 0.009875130	 0.007207337	 0.019468860	 0.722409367
13	 10383	 21501	 43818	 5	 13	 2	 3	 0.469802783	 0.012996565	 0.007934419	 0.006251684	 0.010293479	 0.007493922	 0.017938472	 0.724507920
14	 15218	 31309	 59036	 5	 13	 2	 3	 0.469884635	 0.011356547	 0.007958081	 0.006259060	 0.008101859	 0.005864858	 0.015648414	 0.725731519
15	 23139	 47415	 82175	 5	 13	 2	 3	 0.469933092	 0.010265257	 0.007959785	 0.006258898	 0.006482076	 0.004732245	 0.014118520	 0.727077396
16	 23461	 48183	 105636	 7	 18	 2	 3	 0.469977088	 0.008713430	 0.005238006	 0.004711627	 0.006963273	 0.005061013	 0.012569007	 0.693247331
17	 35772	 73025	 141408	 7	 18	 2	 3	 0.470012855	 0.007695866	 0.005258488	 0.004713578	 0.005619133	 0.004092895	 0.011151649	 0.690110106
18	 55371	 112649	 196779	 7	 18	 2	 3	 0.470036479	 0.006925309	 0.005260930	 0.004713517	 0.004503612	 0.003265772	 0.010107003	 0.685199086
19	 55693	 113417	 252472	 9	 28	 2	 4	 0.470060898	 0.006245529	 0.003871223	 0.003172722	 0.004901048	 0.003550934	 0.008899194	 0.701808474
20	 76905	 156214	 329377	 9	 28	 2	 4	 0.470080401	 0.005470404	 0.003890791	 0.003173368	 0.003845395	 0.002790969	 0.007801251	 0.701221335
21	 77227	 156982	 406604	 11	 42	 3	 5	 0.470091272	 0.004975675	 0.002860995	 0.002248199	 0.004070878	 0.002939270	 0.007116121	 0.699211747
22	 110964	 225066	 517568	 11	 42	 3	 5	 0.470103690	 0.004359207	 0.002868776	 0.002252682	 0.003282195	 0.002391566	 0.006242137	 0.698351682
23	 177895	 359836	 695463	 11	 42	 3	 5	 0.470111444	 0.003914762	 0.002870634	 0.002253975	 0.002661733	 0.001945617	 0.005627941	 0.695593992
24	 178378	 360988	 873841	 14	 61	 3	 6	 0.470117012	 0.003659042	 0.002143847	 0.001621130	 0.002965217	 0.002145136	 0.005141781	 0.711629402
25	 240987	 486906	 1114828	 14	 61	 3	 6	 0.470124394	 0.003181358	 0.002161407	 0.001621838	 0.002334387	 0.001691209	 0.004415552	 0.720489466
26	 352489	 711219	 1467317	 14	 61	 3	 6	 0.470128487	 0.002863526	 0.002164557	 0.001622122	 0.001874694	 0.001364045	 0.003955919	 0.723858610
27	 352972	 712371	 1820289	 17	 89	 4	 7	 0.470131335	 0.002614588	 0.001684784	 0.001258318	 0.001999393	 0.001446941	 0.003601496	 0.725972832
28	 511812	 1031449	 2332101	 17	 89	 4	 7	 0.470134364	 0.002325256	 0.001689191	 0.001259606	 0.001597952	 0.001164169	 0.003181647	 0.730834189
#29	 512456	 1032985	 2844557	 21	 121	 4	 8	 0.470136114	 0.002261429	 0.001370833	 0.001030418	 0.001798577	 0.001296538	 0.002911564	 0.776705970
#30	 694684	 1398843	 3539241	 21	 121	 4	 8	 0.470138725	 0.001996979	 0.001379079	 0.001030893	 0.001444322	 0.001051385	 0.002454146	 0.813716676


==> data/pb5-ml-b.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 markInd	 arv	 energy	 error	 xq_one	 xq_two	 yp_one	 yp_two	 truerr	 effindices
0	 161	 384	 161	 1	 1	 1	 0	 0.455202743	 0.094141719	 0.072307801	 0.072307801	 0.060284700	 0.044076318	 0.117587867	 0.800607418
1	 322	 768	 483	 2	 3	 1	 1	 0.461211317	 0.066222396	 0.024277601	 0.018536374	 0.061611718	 0.044944728	 0.091217126	 0.725986438
2	 352	 828	 835	 2	 3	 1	 1	 0.463847148	 0.056503174	 0.024255855	 0.018515397	 0.051031972	 0.036740526	 0.076695935	 0.736716672
3	 464	 1056	 1299	 2	 3	 1	 1	 0.465614025	 0.048298298	 0.024219381	 0.018484797	 0.041786925	 0.030463338	 0.065115457	 0.741733222
4	 684	 1514	 1983	 2	 3	 1	 1	 0.466853869	 0.042046889	 0.024261366	 0.018492970	 0.034341331	 0.024948640	 0.055532948	 0.757152116
5	 987	 2134	 2970	 2	 3	 1	 1	 0.467711693	 0.036537035	 0.024312817	 0.018489109	 0.027273464	 0.019765575	 0.047772536	 0.764812543
6	 1517	 3233	 4487	 2	 3	 1	 1	 0.468222823	 0.032649558	 0.024314471	 0.018486000	 0.021789909	 0.015860682	 0.042471534	 0.768739786
7	 1678	 3617	 6165	 3	 6	 1	 2	 0.468588813	 0.028647050	 0.018056268	 0.015527117	 0.022240158	 0.016181194	 0.038222610	 0.749479158
8	 2665	 5641	 8830	 3	 6	 1	 2	 0.468942012	 0.025670476	 0.018039760	 0.015509394	 0.018263088	 0.013342490	 0.033612987	 0.763707057
9	 2826	 6025	 11656	 4	 8	 1	 2	 0.469212441	 0.021368105	 0.009978841	 0.007556571	 0.018894938	 0.013782921	 0.029599470	 0.721908372
10	 4186	 8812	 15842	 4	 8	 1	 2	 0.469488128	 0.017874083	 0.010009481	 0.007561040	 0.014808550	 0.010736251	 0.024846341	 0.719384927
11	 6460	 13453	 22302	 4	 8	 1	 2	 0.469642921	 0.015651232	 0.010007178	 0.007561743	 0.012034012	 0.008763305	 0.021724881	 0.720428897
12	 10478	 21635	 32780	 4	 8	 1	 2	 0.469746991	 0.013982514	 0.010014997	 0.007564487	 0.009757589	 0.007133799	 0.019344457	 0.722817603
13	 10639	 22019	 43419	 5	 13	 2	 3	 0.469807924	 0.012907641	 0.007934787	 0.006252240	 0.010180684	 0.007420582	 0.017803300	 0.725013930
14	 15598	 32075	 59017	 5	 13	 2	 3	 0.469888176	 0.011289388	 0.007958556	 0.006259534	 0.008006976	 0.005800824	 0.015541726	 0.726392121
15	 15920	 32843	 74937	 7	 18	 2	 3	 0.469932172	 0.009902186	 0.005235183	 0.004709182	 0.008405126	 0.006073746	 0.014149108	 0.699845231
16	 23310	 47863	 98247	 7	 18	 2	 3	 0.469985445	 0.008509245	 0.005258634	 0.004713449	 0.006689844	 0.004879347	 0.012252540	 0.694488242
17	 38131	 77857	 136378	 7	 18	 2	 3	 0.470016832	 0.007574376	 0.005260051	 0.004713608	 0.005450049	 0.003975602	 0.010982738	 0.689661867
18	 38453	 78625	 174831	 9	 28	 2	 4	 0.470041252	 0.006957983	 0.003869629	 0.003171554	 0.005782690	 0.004199763	 0.009882542	 0.704068198
19	 56194	 114422	 231025	 9	 28	 2	 4	 0.470067767	 0.006014453	 0.003890051	 0.003172769	 0.004587063	 0.003326534	 0.008528628	 0.705207538
20	 83822	 170258	 314847	 9	 28	 2	 4	 0.470083529	 0.005339329	 0.003892937	 0.003173340	 0.003654241	 0.002662357	 0.007610451	 0.701578523
21	 84144	 171026	 398991	 11	 42	 3	 5	 0.470094400	 0.004831141	 0.002863978	 0.002251573	 0.003890701	 0.002819596	 0.006906428	 0.699513736
22	 124674	 252675	 523665	 11	 42	 3	 5	 0.470105793	 0.004239889	 0.002869646	 0.002253479	 0.003121184	 0.002272894	 0.006081649	 0.697161166
23	 197812	 399902	 721477	 11	 42	 3	 5	 0.470112925	 0.003826989	 0.002870679	 0.002253888	 0.002530820	 0.001850166	 0.005502805	 0.695461567
24	 198295	 401054	 919772	 14	 61	 3	 6	 0.470118493	 0.003565054	 0.002144006	 0.001621260	 0.002848307	 0.002061986	 0.005004542	 0.712363704
25	 262970	 531088	 1182742	 14	 61	 3	 6	 0.470125397	 0.003104287	 0.002161558	 0.001621907	 0.002228064	 0.001610997	 0.004307477	 0.720674167
26	 263453	 532240	 1446195	 17	 89	 4	 7	 0.470128245	 0.002876442	 0.001681105	 0.001255038	 0.002334052	 0.001683770	 0.003984542	 0.721900252
27	 365683	 737894	 1811878	 17	 89	 4	 7	 0.470132422	 0.002522343	 0.001687997	 0.001258633	 0.001874268	 0.001362901	 0.003456742	 0.729688062
28	 569321	 1147032	 2381199	 17	 89	 4	 7	 0.470134937	 0.002266839	 0.001689781	 0.001259711	 0.001511025	 0.001102440	 0.003095775	 0.732236330
#29	 569965	 1148568	 2951164	 21	 121	 4	 8	 0.470136688	 0.002201222	 0.001371481	 0.001030560	 0.001721749	 0.001241241	 0.002817421	 0.781289845
#30	 769351	 1548865	 3720515	 21	 121	 4	 8	 0.470139130	 0.001947848	 0.001379287	 0.001030934	 0.001375383	 0.001003324	 0.002375291	 0.820045964


==> data/pb5-ml-c.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 markInd	 arv	 energy	 error	 xq_one	 xq_two	 yp_one	 yp_two	 truerr	 effindices
0	 161	 384	 161	 1	 1	 1	 0	 0.455202743	 0.094141719	 0.072307801	 0.072307801	 0.060284700	 0.000000000	 0.117587867	 0.800607418
1	 322	 768	 483	 2	 3	 2	 1	 0.461211317	 0.066222396	 0.024277601	 0.024086618	 0.061611718	 0.041246096	 0.091217126	 0.725986438
2	 666	 1580	 1149	 4	 8	 3	 2	 0.463885209	 0.054432591	 0.009942764	 0.009752164	 0.053516805	 0.037657401	 0.076465390	 0.711859197
3	 1224	 2883	 2373	 7	 18	 2	 3	 0.465858729	 0.044939795	 0.005133782	 0.004602069	 0.044645599	 0.032634066	 0.063341043	 0.709489342
4	 1741	 4052	 4114	 9	 28	 2	 4	 0.467283289	 0.037152955	 0.003811883	 0.003149351	 0.036956888	 0.026901383	 0.051795476	 0.717301155
5	 2347	 5408	 6461	 11	 42	 5	 5	 0.468306451	 0.029619844	 0.002776691	 0.002523904	 0.029489408	 0.021276706	 0.041539271	 0.713056428
6	 3662	 8383	 10123	 16	 72	 5	 6	 0.468929485	 0.024049751	 0.001695153	 0.001444624	 0.023989935	 0.017412677	 0.033787301	 0.711798524
7	 5459	 12348	 15582	 21	 105	 5	 7	 0.469338641	 0.019801753	 0.001244722	 0.001027994	 0.019762593	 0.014388276	 0.027526054	 0.719382180
8	 7675	 17151	 23257	 26	 147	 7	 8	 0.469634460	 0.015672093	 0.001034031	 0.000916916	 0.015637943	 0.011310221	 0.021907023	 0.715391266
9	 11232	 24798	 34489	 33	 208	 8	 9	 0.469809287	 0.012737139	 0.000576585	 0.000454766	 0.012724082	 0.009239915	 0.017767317	 0.716885930
10	 16900	 36773	 51389	 41	 290	 9	 10	 0.469925818	 0.010360827	 0.000509224	 0.000425877	 0.010348305	 0.007548603	 0.014358594	 0.721576670
11	 24369	 52466	 75758	 50	 386	 19	 11	 0.470006920	 0.008224207	 0.000388780	 0.000355415	 0.008215012	 0.005947772	 0.011399040	 0.721482357
12	 37504	 80229	 113262	 69	 572	 16	 12	 0.470055828	 0.006668098	 0.000302655	 0.000273070	 0.006661226	 0.004852434	 0.009163085	 0.727713255
13	 58482	 123599	 171744	 85	 766	 16	 13	 0.470087610	 0.005443740	 0.000174887	 0.000137578	 0.005440931	 0.003976057	 0.007354032	 0.740238871
14	 86433	 181087	 258177	 101	 982	 33	 14	 0.470110233	 0.004322259	 0.000184919	 0.000172168	 0.004318302	 0.003127515	 0.005728184	 0.754560205
15	 131866	 274898	 390043	 134	 1357	 38	 15	 0.470123987	 0.003485776	 0.000101373	 0.000089375	 0.003484302	 0.002540522	 0.004458667	 0.781797969
16	 211234	 437262	 601277	 172	 1863	 35	 16	 0.470132735	 0.002840063	 0.000123625	 0.000117191	 0.002837371	 0.002070532	 0.003413967	 0.831895435
17	 318897	 656321	 920174	 207	 2363	 62	 17	 0.470138922	 0.002264290	 0.000109019	 0.000105629	 0.002261664	 0.001637739	 0.002416009	 0.937202556
#18	 483559	 991990	 1403733	 269	 3226	 76	 18	 0.470142743	 0.001817273	 0.000053024	 0.000049438	 0.001816499	 0.001324297	 0.001498022	 1.213114905
#19	 777443	 1587955	 2181176	 345	 4322	 89	 19	 0.470145132	 0.001478339	 0.000082317	 0.000081039	 0.001476046	 0.001075498	 0.000000000	 0.000000000
#20	 1192022	 2426804	 3373198	 434	 5704	 122	 20	 0.470146807	 0.001185203	 0.000065396	 0.000064620	 0.001183397	 0.000857015	 0.000000000	 0.000000000


==> data/pb5-sl-a.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 markInd	 arv	 energy	 error	 xq_one	 xq_two	 yp_one	 yp_two	 truerr	 effindices
0	 161	 384	 161	 1	 1	 1	 0	 0.455202743	 0.094141719	 0.072307801	 0.072307801	 0.060284700	 0.044076318	 0.117587867	 0.800607418
1	 322	 384	 483	 2	 3	 1	 1	 0.461211317	 0.066222396	 0.024277601	 0.018536374	 0.061611718	 0.044689176	 0.091217126	 0.725986438
2	 380	 442	 863	 2	 3	 1	 1	 0.463958990	 0.056067114	 0.024548170	 0.018694417	 0.050407426	 0.036526540	 0.076016435	 0.737565676
3	 588	 654	 1451	 2	 3	 1	 1	 0.465793181	 0.047638813	 0.024918076	 0.018879580	 0.040602290	 0.029976179	 0.063821277	 0.746440921
4	 970	 1052	 2421	 2	 3	 1	 1	 0.467087356	 0.041349842	 0.025470033	 0.019129898	 0.032574328	 0.023586077	 0.053533586	 0.772409349
5	 1394	 1490	 3815	 2	 3	 1	 1	 0.467862088	 0.036173396	 0.025616801	 0.019249587	 0.025540049	 0.018529595	 0.046276452	 0.781680416
6	 2091	 1490	 5906	 3	 6	 1	 2	 0.468259290	 0.032203403	 0.019501012	 0.016606086	 0.025627518	 0.018619111	 0.042067576	 0.765516007
7	 3381	 2388	 9287	 3	 6	 1	 2	 0.468730388	 0.028541610	 0.019619501	 0.016688130	 0.020729174	 0.015251126	 0.036445392	 0.783133568
8	 5763	 4011	 15050	 3	 6	 1	 2	 0.469064158	 0.025900574	 0.019800194	 0.016826152	 0.016697068	 0.012176026	 0.031863122	 0.812869940
9	 7684	 4011	 22734	 4	 8	 1	 2	 0.469384506	 0.020216320	 0.011367088	 0.008552113	 0.016717921	 0.012184583	 0.026732534	 0.756244041
10	 11292	 5848	 34026	 4	 8	 1	 2	 0.469596250	 0.017253403	 0.011405372	 0.008580534	 0.012945942	 0.009410388	 0.022711349	 0.759682031
11	 18412	 9482	 52438	 4	 8	 1	 2	 0.469717693	 0.015471619	 0.011430009	 0.008598377	 0.010427171	 0.007620283	 0.020043252	 0.771911588
12	 23015	 9482	 75453	 5	 13	 2	 3	 0.469796444	 0.013872551	 0.009125078	 0.007146536	 0.010448954	 0.007638605	 0.018103704	 0.766282488
13	 39185	 16013	 114638	 5	 13	 2	 3	 0.469882594	 0.012341456	 0.009152175	 0.007166861	 0.008279446	 0.006042035	 0.015709587	 0.785600305
14	 54859	 16013	 169497	 7	 18	 2	 3	 0.469940797	 0.010312439	 0.006135332	 0.005453715	 0.008288794	 0.006049411	 0.013859681	 0.744060334
15	 81508	 23701	 251005	 7	 18	 2	 3	 0.469992868	 0.008894988	 0.006140146	 0.005457461	 0.006435792	 0.004674112	 0.011964411	 0.743453901
16	 133252	 38643	 384257	 7	 18	 2	 3	 0.470023062	 0.008038707	 0.006143598	 0.005460278	 0.005184304	 0.003790463	 0.010712796	 0.750383605
17	 171324	 38643	 555581	 9	 28	 2	 4	 0.470056238	 0.006944353	 0.004618115	 0.003698093	 0.005186237	 0.003792108	 0.009142018	 0.759608344
18	 291456	 65474	 847037	 9	 28	 2	 4	 0.470077871	 0.006161877	 0.004622076	 0.003700881	 0.004074941	 0.002970681	 0.007952264	 0.774858255
19	 356224	 65474	 1203261	 11	 42	 2	 5	 0.470092736	 0.005501506	 0.003694573	 0.002644330	 0.004076359	 0.002971818	 0.007018721	 0.783833212
20	 530244	 97269	 1733505	 11	 42	 2	 5	 0.470105368	 0.004866593	 0.003695690	 0.002645194	 0.003166324	 0.002303347	 0.006114412	 0.795921768
21	 626652	 97269	 2360157	 13	 58	 4	 6	 0.470113015	 0.004380889	 0.003026839	 0.002332249	 0.003167086	 0.002303895	 0.005495082	 0.797238167
22	 1038011	 160871	 3398168	 13	 58	 4	 6	 0.470120389	 0.003959698	 0.003027470	 0.002332631	 0.002552182	 0.001868146	 0.004823189	 0.820970884
23	 1357399	 160871	 4755567	 17	 89	 4	 7	 0.470126393	 0.003428897	 0.002289594	 0.001734780	 0.002552467	 0.001868383	 0.004197408	 0.816908017
24	 2290920	 270957	 7046487	 17	 89	 4	 7	 0.470131714	 0.003034558	 0.002290314	 0.001735336	 0.001990731	 0.001448010	 0.003551777	 0.854377538
25	 2829960	 270957	 9876447	 21	 121	 4	 8	 0.470135096	 0.002735315	 0.001875696	 0.001381315	 0.001990908	 0.001448122	 0.003071586	 0.890521977
26	 4213839	 403100	 14090286	 21	 121	 4	 8	 0.470138105	 0.002434648	 0.001875868	 0.001381453	 0.001551976	 0.001130099	 0.002570136	 0.947283684
#27	 5016475	 403100	 19106761	 25	 165	 4	 9	 0.470140185	 0.002221061	 0.001588744	 0.001143726	 0.001552097	 0.001130193	 0.002156311	 1.030028163
#28	 5819111	 403100	 24925872	 29	 210	 6	 10	 0.470141633	 0.002016840	 0.001287758	 0.000914316	 0.001552199	 0.001130281	 0.001813266	 1.112269206
#29	 9761545	 675607	 34687417	 29	 210	 6	 10	 0.470143405	 0.001796254	 0.001287863	 0.000914388	 0.001252173	 0.000916902	 0.001273497	 1.410489176


==> data/pb5-sl-b.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 markInd	 arv	 energy	 error	 xq_one	 xq_two	 yp_one	 yp_two	 truerr	 effindices
0	 161	 384	 161	 1	 1	 1	 0	 0.455202743	 0.094141719	 0.072307801	 0.072307801	 0.060284700	 0.044076318	 0.117587867	 0.800607418
1	 322	 384	 483	 2	 3	 1	 1	 0.461211317	 0.066222396	 0.024277601	 0.018536374	 0.061611718	 0.044689176	 0.091217126	 0.725986438
2	 380	 442	 863	 2	 3	 1	 1	 0.463958990	 0.056067114	 0.024548170	 0.018694417	 0.050407426	 0.036526540	 0.076016435	 0.737565676
3	 588	 654	 1451	 2	 3	 1	 1	 0.465793181	 0.047638813	 0.024918076	 0.018879580	 0.040602290	 0.029976179	 0.063821277	 0.746440921
4	 970	 1052	 2421	 2	 3	 1	 1	 0.467087356	 0.041349842	 0.025470033	 0.019129898	 0.032574328	 0.023586077	 0.053533586	 0.772409349
5	 1394	 1490	 3815	 2	 3	 1	 1	 0.467862088	 0.036173396	 0.025616801	 0.019249587	 0.025540049	 0.018529595	 0.046276452	 0.781680416
6	 2091	 1490	 5906	 3	 6	 1	 2	 0.468259290	 0.032203403	 0.019501012	 0.016606086	 0.025627518	 0.018619111	 0.042067576	 0.765516007
7	 3381	 2388	 9287	 3	 6	 1	 2	 0.468730388	 0.028541610	 0.019619501	 0.016688130	 0.020729174	 0.015251126	 0.036445392	 0.783133568
8	 4508	 2388	 13795	 4	 8	 1	 2	 0.469045597	 0.023612274	 0.011234371	 0.008450174	 0.020768447	 0.015284248	 0.032135197	 0.734779191
9	 7684	 4011	 21479	 4	 8	 1	 2	 0.469384228	 0.020221546	 0.011367121	 0.008552123	 0.016724218	 0.012186397	 0.026737428	 0.756301084
10	 11284	 5843	 32763	 4	 8	 1	 2	 0.469596049	 0.017255083	 0.011405320	 0.008580499	 0.012948226	 0.009412402	 0.022715510	 0.759616786
11	 18408	 9480	 51171	 4	 8	 1	 2	 0.469717597	 0.015475081	 0.011430016	 0.008598383	 0.010432299	 0.007624961	 0.020045504	 0.771997625
12	 23010	 9480	 74181	 5	 13	 2	 3	 0.469796348	 0.013876426	 0.009125086	 0.007146546	 0.010454090	 0.007642399	 0.018106194	 0.766391117
13	 39190	 16015	 113371	 5	 13	 2	 3	 0.469882642	 0.012341891	 0.009152176	 0.007166853	 0.008280093	 0.006040026	 0.015708146	 0.785700022
14	 54866	 16015	 168237	 7	 18	 2	 3	 0.469940845	 0.010312970	 0.006135344	 0.005453726	 0.008289446	 0.006047530	 0.013858052	 0.744186158
15	 81459	 23687	 249696	 7	 18	 2	 3	 0.469992867	 0.008894941	 0.006140149	 0.005457464	 0.006435724	 0.004673382	 0.011964463	 0.743446732
16	 104733	 23687	 354429	 9	 28	 2	 4	 0.470026010	 0.007921266	 0.004615131	 0.003695730	 0.006437936	 0.004675200	 0.010582689	 0.748511617
17	 171225	 38622	 525654	 9	 28	 2	 4	 0.470056244	 0.006943579	 0.004618109	 0.003698083	 0.005185205	 0.003791787	 0.009141719	 0.759548476
18	 291285	 65438	 816939	 9	 28	 2	 4	 0.470077869	 0.006161898	 0.004622072	 0.003700876	 0.004074977	 0.002970842	 0.007952351	 0.774852299
19	 356015	 65438	 1172954	 11	 42	 2	 5	 0.470092735	 0.005501538	 0.003694579	 0.002644340	 0.004076396	 0.002971979	 0.007018822	 0.783826290
20	 530090	 97240	 1703044	 11	 42	 2	 5	 0.470105363	 0.004866866	 0.003695690	 0.002645195	 0.003166742	 0.002303576	 0.006114800	 0.795915788
21	 626470	 97240	 2329514	 13	 58	 4	 6	 0.470113010	 0.004381191	 0.003026839	 0.002332249	 0.003167504	 0.002304196	 0.005495514	 0.797230479
22	 819230	 97240	 3148744	 17	 89	 4	 7	 0.470119012	 0.003908299	 0.002288993	 0.001734302	 0.003167856	 0.002304458	 0.004955566	 0.788668657
23	 1356889	 160810	 4505633	 17	 89	 4	 7	 0.470126391	 0.003429038	 0.002289595	 0.001734780	 0.002552657	 0.001868453	 0.004197589	 0.816906539
24	 2289798	 270826	 6795431	 17	 89	 4	 7	 0.470131712	 0.003034654	 0.002290313	 0.001735336	 0.001990877	 0.001448210	 0.003552025	 0.854344766
25	 2828574	 270826	 9624005	 21	 121	 4	 8	 0.470135094	 0.002735421	 0.001875696	 0.001381314	 0.001991054	 0.001448333	 0.003071873	 0.890473227
26	 4212264	 402950	 13836269	 21	 121	 4	 8	 0.470138104	 0.002434739	 0.001875868	 0.001381453	 0.001552118	 0.001130147	 0.002570372	 0.947232020
#27	 5014600	 402950	 18850869	 25	 165	 4	 9	 0.470140184	 0.002221160	 0.001588744	 0.001143726	 0.001552239	 0.001130243	 0.002156592	 1.029939969
#28	 5816936	 402950	 24667805	 29	 210	 6	 10	 0.470141632	 0.002016949	 0.001287758	 0.000914316	 0.001552341	 0.001130319	 0.001813600	 1.112124521
#29	 9757253	 675311	 34425058	 29	 210	 6	 10	 0.470143405	 0.001796232	 0.001287863	 0.000914388	 0.001252142	 0.000916853	 0.001273757	 1.410184245


==> data/pb9-ml-a-vartheta2.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 markInd	 arv	 energy	 error	 xq_one	 xq_two	 yp_one	 yp_two	 truerr	 effindices
0	 225	 512	 225	 1	 9	 3	 0	 0.186436182	 0.029320329	 0.025127064	 0.018390361	 0.015110008	 0.010726093	 0.035913157	 0.816423035
1	 900	 2048	 1125	 4	 42	 2	 3	 0.186436182	 0.022835856	 0.017122032	 0.012402253	 0.015110008	 0.010726093	 0.035913157	 0.635863219
2	 1350	 3072	 2475	 6	 69	 2	 5	 0.187075796	 0.020146168	 0.012392543	 0.009128205	 0.015883732	 0.011272967	 0.032416838	 0.621472326
3	 1800	 4096	 4275	 8	 100	 1	 7	 0.187625474	 0.018765425	 0.008898995	 0.006460324	 0.016521170	 0.011700498	 0.029066925	 0.645593755
4	 2025	 4608	 6300	 9	 117	 3	 8	 0.188062480	 0.018294155	 0.006717277	 0.005241614	 0.017016295	 0.012090640	 0.026090384	 0.701183796
5	 2066	 4690	 8366	 9	 117	 3	 8	 0.188454130	 0.015100525	 0.006676900	 0.005212059	 0.013544182	 0.009695104	 0.023092108	 0.653925795
6	 2234	 5036	 10600	 9	 117	 3	 8	 0.188746203	 0.012843402	 0.006642834	 0.005187935	 0.010992076	 0.008026644	 0.020568804	 0.624411687
7	 2909	 6572	 13509	 12	 169	 3	 9	 0.188940730	 0.012397378	 0.004822241	 0.003828771	 0.011421076	 0.008321921	 0.018697734	 0.663041758
8	 3259	 7302	 16768	 12	 169	 3	 9	 0.189162726	 0.010343234	 0.004820966	 0.003845976	 0.009150998	 0.006650947	 0.016299323	 0.634580590
9	 3934	 8838	 20702	 15	 85	 7	 9	 0.189208161	 0.009797557	 0.003291989	 0.002347950	 0.009227943	 0.006717722	 0.015763142	 0.621548483
10	 4476	 9930	 25178	 15	 85	 7	 9	 0.189379385	 0.008596641	 0.003297985	 0.002386420	 0.007938862	 0.005805499	 0.013551877	 0.634350561
11	 5422	 11862	 30600	 15	 85	 6	 9	 0.189478888	 0.007604414	 0.003324968	 0.002354192	 0.006838984	 0.004977210	 0.012081214	 0.629441176
12	 6746	 14554	 37346	 15	 85	 6	 9	 0.189563804	 0.006795892	 0.003375352	 0.002416470	 0.005898403	 0.004314375	 0.010666255	 0.637139494
13	 8096	 17626	 45442	 21	 131	 8	 9	 0.189581424	 0.006518038	 0.002517794	 0.001871846	 0.006012116	 0.004398856	 0.010348341	 0.629863128
14	 10287	 22052	 55729	 21	 131	 7	 9	 0.189652493	 0.005913799	 0.002566017	 0.001829667	 0.005328093	 0.003884007	 0.008951893	 0.660620002
15	 12952	 27430	 68681	 21	 131	 7	 9	 0.189700597	 0.005106684	 0.002601714	 0.001876147	 0.004394235	 0.003222853	 0.007866914	 0.649134356
16	 14527	 31014	 83208	 28	 180	 9	 9	 0.189711385	 0.004863528	 0.001942224	 0.001429927	 0.004458886	 0.003267557	 0.007602317	 0.639742782
17	 19234	 40492	 102442	 28	 180	 9	 9	 0.189752823	 0.004318582	 0.001953313	 0.001444288	 0.003851587	 0.002826225	 0.006486209	 0.665809835
18	 21259	 45100	 123701	 37	 220	 6	 9	 0.189758809	 0.004123922	 0.001387757	 0.001006213	 0.003883409	 0.002848930	 0.006308647	 0.653693532
19	 27743	 58164	 151444	 37	 220	 6	 9	 0.189783882	 0.003542852	 0.001402395	 0.001013504	 0.003253473	 0.002382921	 0.005502997	 0.643804050
20	 38121	 79032	 189565	 37	 220	 6	 9	 0.189802772	 0.003136153	 0.001410859	 0.001020859	 0.002800880	 0.002046849	 0.004807554	 0.652338496
21	 39471	 82104	 229036	 43	 235	 11	 9	 0.189805738	 0.003002907	 0.001019226	 0.000725283	 0.002824646	 0.002062921	 0.004688963	 0.640420269
22	 52970	 109214	 282006	 43	 235	 11	 9	 0.189823339	 0.002601266	 0.001030614	 0.000740064	 0.002388393	 0.001753001	 0.003912120	 0.664924868
23	 74335	 152096	 356341	 43	 235	 11	 9	 0.189833325	 0.002270123	 0.001040244	 0.000753488	 0.002017759	 0.001480089	 0.003393164	 0.669028435
24	 76810	 157728	 433151	 54	 275	 13	 9	 0.189835002	 0.002175710	 0.000760454	 0.000545896	 0.002038486	 0.001494657	 0.003297989	 0.659708165
25	 107126	 218616	 540277	 54	 275	 13	 9	 0.189842446	 0.001897172	 0.000765365	 0.000551971	 0.001735938	 0.001268689	 0.002837286	 0.668657355
26	 150310	 305231	 690587	 54	 275	 12	 9	 0.189847893	 0.001646661	 0.000770282	 0.000545378	 0.001455389	 0.001061960	 0.002445842	 0.673249153
27	 153010	 311375	 843597	 66	 355	 19	 9	 0.189848742	 0.001577611	 0.000564502	 0.000405444	 0.001473158	 0.001073987	 0.002379038	 0.663129854
28	 212186	 430016	 1055783	 66	 355	 18	 9	 0.189852996	 0.001375087	 0.000568536	 0.000402877	 0.001252051	 0.000915726	 0.002011133	 0.683737375
29	 300524	 607196	 1356307	 66	 355	 18	 9	 0.189855885	 0.001199846	 0.000570900	 0.000404718	 0.001055322	 0.000770053	 0.001716886	 0.698850259
30	 304574	 616412	 1660881	 84	 420	 19	 9	 0.189856350	 0.001144244	 0.000418326	 0.000298249	 0.001065034	 0.000777087	 0.001664674	 0.687367916
31	 425840	 859416	 2086721	 84	 420	 19	 9	 0.189858447	 0.000998485	 0.000419910	 0.000298000	 0.000905896	 0.000662610	 0.001405199	 0.710564979
32	 605807	 1219974	 2692528	 84	 420	 19	 9	 0.189859902	 0.000875028	 0.000421460	 0.000299013	 0.000766841	 0.000558542	 0.001192587	 0.733722211
33	 610082	 1229702	 3302610	 103	 484	 21	 9	 0.189860149	 0.000831217	 0.000305626	 0.000217929	 0.000772990	 0.000562710	 0.001152619	 0.721154694
34	 846245	 1702694	 4148855	 103	 484	 21	 9	 0.189861273	 0.000724109	 0.000306828	 0.000219190	 0.000655889	 0.000478287	 0.000949667	 0.762487664


==> data/pb9-ml-a-vartheta4.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 markInd	 arv	 energy	 error	 xq_one	 xq_two	 yp_one	 yp_two	 truerr	 effindices
0	 225	 512	 225	 1	 9	 3	 0	 0.186436182	 0.029320329	 0.025127064	 0.018390361	 0.015110008	 0.010726093	 0.035913157	 0.816423035
1	 900	 2048	 1125	 4	 42	 2	 3	 0.186436182	 0.022835856	 0.017122032	 0.012402253	 0.015110008	 0.010726093	 0.035913157	 0.635863219
2	 1350	 3072	 2475	 6	 69	 2	 5	 0.187075796	 0.020146168	 0.012392543	 0.009128205	 0.015883732	 0.011272967	 0.032416838	 0.621472326
3	 1800	 4096	 4275	 8	 100	 1	 7	 0.187625474	 0.018765425	 0.008898995	 0.006460324	 0.016521170	 0.011700498	 0.029066925	 0.645593755
4	 2025	 4608	 6300	 9	 117	 3	 8	 0.188062480	 0.018294155	 0.006717277	 0.005241614	 0.017016295	 0.012090640	 0.026090384	 0.701183796
5	 2700	 6144	 9000	 12	 169	 3	 9	 0.188262480	 0.017940654	 0.004873271	 0.003901228	 0.017266102	 0.012264273	 0.024605755	 0.729124284
6	 3375	 7680	 12375	 15	 85	 7	 9	 0.188309146	 0.017610444	 0.003305991	 0.002345211	 0.017297346	 0.012258291	 0.024246037	 0.726322584
7	 3419	 7768	 15794	 15	 85	 7	 9	 0.188713796	 0.014158431	 0.003313273	 0.002351809	 0.013765297	 0.009899336	 0.020864034	 0.678604687
8	 3604	 8149	 19398	 15	 85	 7	 9	 0.189022697	 0.011628744	 0.003327362	 0.002377666	 0.011142547	 0.008188786	 0.017850066	 0.651467839
9	 5179	 11733	 24577	 22	 141	 7	 9	 0.189039701	 0.011451578	 0.002492398	 0.001780545	 0.011177057	 0.008215907	 0.017669076	 0.648114145
10	 5599	 12602	 30176	 22	 141	 7	 9	 0.189246925	 0.009428409	 0.002461912	 0.001759612	 0.009101313	 0.006630055	 0.015290721	 0.616609869
11	 7174	 16186	 37350	 29	 183	 9	 9	 0.189256257	 0.009296197	 0.001843499	 0.001374828	 0.009111575	 0.006639693	 0.015174780	 0.612608368
12	 7792	 17446	 45142	 29	 183	 9	 9	 0.189429454	 0.008201582	 0.001833548	 0.001356595	 0.007994000	 0.005869915	 0.012833035	 0.639099153
13	 8821	 19529	 53963	 29	 183	 9	 9	 0.189533390	 0.007076275	 0.001826235	 0.001347278	 0.006836558	 0.005008882	 0.011193685	 0.632166675
14	 10846	 24137	 64809	 38	 223	 6	 9	 0.189538559	 0.006964508	 0.001299318	 0.000922332	 0.006842232	 0.005012738	 0.011105817	 0.627104547
15	 12472	 27444	 77281	 38	 223	 6	 9	 0.189616885	 0.006010254	 0.001301697	 0.000925869	 0.005867601	 0.004302926	 0.009676867	 0.621095038
16	 14858	 32256	 92139	 38	 223	 6	 9	 0.189688502	 0.005182399	 0.001313013	 0.000931674	 0.005013308	 0.003666640	 0.008153344	 0.635616367
17	 16208	 35328	 108347	 44	 243	 12	 9	 0.189690983	 0.005115532	 0.000969083	 0.000702720	 0.005022903	 0.003673113	 0.008095419	 0.631904562
18	 19761	 42498	 128108	 44	 243	 12	 9	 0.189738914	 0.004388594	 0.000973134	 0.000704708	 0.004279342	 0.003148521	 0.006881084	 0.637776594
19	 25442	 53916	 153550	 44	 243	 11	 9	 0.189775280	 0.003749197	 0.000984052	 0.000697871	 0.003617751	 0.002644268	 0.005792035	 0.647302287
20	 27917	 59548	 181467	 55	 283	 14	 9	 0.189776707	 0.003701439	 0.000731432	 0.000520926	 0.003628451	 0.002650580	 0.005745098	 0.644277807
21	 35757	 75364	 217224	 55	 283	 14	 9	 0.189798562	 0.003156727	 0.000737621	 0.000527321	 0.003069339	 0.002245865	 0.004970965	 0.635032964
22	 47536	 99002	 264760	 55	 283	 13	 9	 0.189816781	 0.002712674	 0.000740317	 0.000524106	 0.002609699	 0.001910449	 0.004218353	 0.643064653
23	 50461	 105658	 315221	 68	 361	 19	 9	 0.189817566	 0.002673812	 0.000543764	 0.000384915	 0.002617936	 0.001916278	 0.004182859	 0.639230570
24	 67614	 140148	 382835	 68	 361	 19	 9	 0.189831295	 0.002278156	 0.000548285	 0.000390510	 0.002211194	 0.001625139	 0.003504848	 0.650001448
25	 94021	 193154	 476856	 68	 361	 19	 9	 0.189840569	 0.001958976	 0.000549315	 0.000394022	 0.001880383	 0.001375310	 0.002960264	 0.661757140
26	 98296	 202882	 575152	 87	 436	 19	 9	 0.189841007	 0.001927586	 0.000398186	 0.000286019	 0.001886011	 0.001379615	 0.002931989	 0.657433060
27	 135674	 277895	 710826	 87	 436	 19	 9	 0.189846991	 0.001647674	 0.000399571	 0.000285806	 0.001598491	 0.001167543	 0.002514860	 0.655175438
28	 186844	 380451	 897670	 87	 436	 19	 9	 0.189851942	 0.001401109	 0.000399865	 0.000285564	 0.001342838	 0.000980698	 0.002108253	 0.664582797
29	 191119	 390179	 1088789	 106	 501	 22	 9	 0.189852167	 0.001376832	 0.000288478	 0.000204475	 0.001346272	 0.000983166	 0.002087877	 0.659441125
30	 268652	 545765	 1357441	 106	 501	 22	 9	 0.189855598	 0.001184436	 0.000289992	 0.000206479	 0.001148387	 0.000840448	 0.001748253	 0.677496832
31	 273602	 557029	 1631043	 128	 615	 21	 9	 0.189855718	 0.001170193	 0.000211361	 0.000150381	 0.001150947	 0.000842382	 0.001735173	 0.674395519
32	 382976	 776208	 2014019	 128	 615	 21	 9	 0.189858153	 0.000992406	 0.000211953	 0.000151246	 0.000969508	 0.000707669	 0.001444465	 0.687040740
33	 537481	 1085858	 2551500	 128	 615	 21	 9	 0.189859844	 0.000851632	 0.000212358	 0.000151637	 0.000824731	 0.000602471	 0.001201775	 0.708645132
34	 542206	 1096610	 3093706	 149	 692	 33	 9	 0.189859909	 0.000840539	 0.000154236	 0.000109447	 0.000826266	 0.000603584	 0.001191475	 0.705460339
35	 760226	 1533219	 3853932	 149	 692	 32	 9	 0.189861186	 0.000716239	 0.000154524	 0.000109506	 0.000699371	 0.000509137	 0.000966869	 0.740781144


==> data/pb9-ml-a-vartheta8.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 markInd	 arv	 energy	 error	 xq_one	 xq_two	 yp_one	 yp_two	 truerr	 effindices
0	 225	 512	 225	 1	 9	 3	 0	 0.186436182	 0.029320329	 0.025127064	 0.018390361	 0.015110008	 0.010726093	 0.035913157	 0.816423035
1	 900	 2048	 1125	 4	 42	 2	 3	 0.186436182	 0.022835856	 0.017122032	 0.012402253	 0.015110008	 0.010726093	 0.035913157	 0.635863219
2	 1350	 3072	 2475	 6	 69	 2	 5	 0.187075796	 0.020146168	 0.012392543	 0.009128205	 0.015883732	 0.011272967	 0.032416838	 0.621472326
3	 1800	 4096	 4275	 8	 100	 1	 7	 0.187625474	 0.018765425	 0.008898995	 0.006460324	 0.016521170	 0.011700498	 0.029066925	 0.645593755
4	 2025	 4608	 6300	 9	 117	 3	 8	 0.188062480	 0.018294155	 0.006717277	 0.005241614	 0.017016295	 0.012090640	 0.026090384	 0.701183796
5	 2700	 6144	 9000	 12	 169	 3	 9	 0.188262480	 0.017940654	 0.004873271	 0.003901228	 0.017266102	 0.012264273	 0.024605755	 0.729124284
6	 3375	 7680	 12375	 15	 85	 7	 9	 0.188309146	 0.017610444	 0.003305991	 0.002345211	 0.017297346	 0.012258291	 0.024246037	 0.726322584
7	 4950	 11264	 17325	 22	 141	 7	 9	 0.188325772	 0.017490013	 0.002492875	 0.001777194	 0.017311445	 0.012259003	 0.024116553	 0.725228565
8	 6525	 14848	 23850	 29	 183	 8	 9	 0.188335333	 0.017418258	 0.001869666	 0.001324322	 0.017317623	 0.012259071	 0.024041780	 0.724499506
9	 6569	 14936	 30419	 29	 183	 9	 9	 0.188739712	 0.013920350	 0.001868978	 0.001395317	 0.013794312	 0.009955807	 0.020628273	 0.674818952
10	 8594	 19544	 39013	 38	 223	 6	 9	 0.188745257	 0.013855017	 0.001310287	 0.000929279	 0.013792920	 0.009955571	 0.020577478	 0.673309754
11	 8783	 19934	 47796	 38	 223	 6	 9	 0.189053932	 0.011247799	 0.001310848	 0.000928690	 0.011171153	 0.008190713	 0.017516147	 0.642138864
12	 9202	 20800	 56998	 38	 223	 7	 9	 0.189263398	 0.009198493	 0.001295709	 0.000941949	 0.009106779	 0.006641823	 0.015085445	 0.609759473
13	 10777	 24384	 67775	 45	 251	 12	 9	 0.189265949	 0.009160190	 0.000937766	 0.000680507	 0.009112062	 0.006645830	 0.015053413	 0.608512493
14	 11402	 25658	 79177	 45	 251	 12	 9	 0.189438166	 0.008038713	 0.000940886	 0.000683843	 0.007983460	 0.005879869	 0.012703783	 0.632781044
15	 12455	 27796	 91632	 45	 251	 12	 9	 0.189541250	 0.006917523	 0.000937043	 0.000678014	 0.006853764	 0.005013309	 0.011059797	 0.625465671
16	 15155	 33940	 106787	 57	 299	 16	 9	 0.189542585	 0.006891639	 0.000681976	 0.000490450	 0.006857813	 0.005015673	 0.011036902	 0.624417852
17	 16759	 37196	 123546	 57	 299	 16	 9	 0.189622244	 0.005884050	 0.000684285	 0.000490825	 0.005844125	 0.004284299	 0.009571277	 0.614761205
18	 19170	 42058	 142716	 57	 299	 16	 9	 0.189694593	 0.005047644	 0.000686024	 0.000492585	 0.005000808	 0.003657410	 0.008010360	 0.630139449
19	 22770	 50250	 165486	 73	 359	 20	 9	 0.189695287	 0.005027724	 0.000499025	 0.000358826	 0.005002898	 0.003657782	 0.007993926	 0.628943046
20	 26357	 57488	 191843	 73	 359	 20	 9	 0.189741983	 0.004311559	 0.000500859	 0.000360244	 0.004282369	 0.003153768	 0.006795917	 0.634433811
21	 32054	 68938	 223897	 73	 359	 20	 9	 0.189777340	 0.003673042	 0.000499647	 0.000360049	 0.003638900	 0.002658384	 0.005724159	 0.641673665
22	 36554	 79178	 260451	 93	 458	 18	 9	 0.189777708	 0.003659099	 0.000362641	 0.000256787	 0.003641085	 0.002659975	 0.005711944	 0.640604801
23	 44480	 95160	 304931	 93	 458	 18	 9	 0.189800118	 0.003098681	 0.000360768	 0.000255178	 0.003077608	 0.002254734	 0.004911186	 0.630943624
24	 56348	 118982	 361279	 93	 458	 18	 9	 0.189818533	 0.002636981	 0.000360047	 0.000254951	 0.002612285	 0.001913238	 0.004138750	 0.637144226
25	 60398	 128198	 421677	 111	 522	 23	 9	 0.189818713	 0.002626411	 0.000262129	 0.000187117	 0.002613297	 0.001914010	 0.004130502	 0.635857481
26	 78019	 163624	 499696	 111	 522	 23	 9	 0.189832266	 0.002224370	 0.000264088	 0.000188623	 0.002208637	 0.001621816	 0.003451863	 0.644396882
27	 104794	 217374	 604490	 111	 522	 23	 9	 0.189841569	 0.001894665	 0.000263442	 0.000187731	 0.001876260	 0.001371886	 0.002895388	 0.654373315
28	 109969	 229150	 714459	 134	 635	 23	 9	 0.189841669	 0.001887552	 0.000192688	 0.000136982	 0.001877691	 0.001372882	 0.002888813	 0.653400717
29	 147753	 304982	 862212	 134	 635	 23	 9	 0.189847728	 0.001603197	 0.000193260	 0.000138383	 0.001591506	 0.001161773	 0.002458605	 0.652075896
30	 200260	 410204	 1062472	 134	 635	 22	 9	 0.189852537	 0.001352642	 0.000193152	 0.000137190	 0.001338781	 0.000977036	 0.002054033	 0.658530105
31	 205210	 421468	 1267682	 156	 707	 41	 9	 0.189852590	 0.001346901	 0.000141511	 0.000100515	 0.001339446	 0.000977554	 0.002049110	 0.657310300
32	 284493	 580554	 1552175	 156	 707	 40	 9	 0.189855904	 0.001151489	 0.000141750	 0.000100389	 0.001142731	 0.000835906	 0.001714715	 0.671534099
33	 395530	 803084	 1947705	 156	 707	 40	 9	 0.189858305	 0.000973741	 0.000141792	 0.000100770	 0.000963362	 0.000703353	 0.001424357	 0.683635520
34	 404530	 823564	 2352235	 196	 866	 49	 9	 0.189858333	 0.000969647	 0.000103667	 0.000073574	 0.000964089	 0.000703859	 0.001420533	 0.682593578
35	 563093	 1141322	 2915328	 196	 866	 49	 9	 0.189860036	 0.000826847	 0.000103446	 0.000073628	 0.000820350	 0.000599049	 0.001171098	 0.706043882
36	 574118	 1166410	 3489446	 245	 1029	 50	 9	 0.189860051	 0.000824236	 0.000075070	 0.000053220	 0.000820810	 0.000599367	 0.001168650	 0.705289008
37	 796592	 1611926	 4286038	 245	 1029	 50	 9	 0.189861308	 0.000697225	 0.000075026	 0.000053270	 0.000693177	 0.000504479	 0.000942559	 0.739715469


==> data/pb9-ml-a.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 markInd	 arv	 energy	 error	 xq_one	 xq_two	 yp_one	 yp_two	 truerr	 effindices
0	 225	 512	 225	 1	 9	 3	 0	 0.186436182	 0.029320329	 0.025127064	 0.018390361	 0.015110008	 0.010726093	 0.035913157	 0.816423035
1	 900	 2048	 1125	 4	 42	 2	 3	 0.186436182	 0.022835856	 0.017122032	 0.012402253	 0.015110008	 0.010726093	 0.035913157	 0.635863219
2	 1350	 3072	 2475	 6	 69	 2	 5	 0.187075796	 0.020146168	 0.012392543	 0.009128205	 0.015883732	 0.011272967	 0.032416838	 0.621472326
3	 1381	 3134	 3856	 6	 69	 2	 5	 0.187450295	 0.017602668	 0.012388920	 0.009123774	 0.012504743	 0.008967263	 0.030176009	 0.583333218
4	 1497	 3374	 5353	 6	 69	 2	 5	 0.187684244	 0.015831816	 0.012296437	 0.009059609	 0.009972164	 0.007192298	 0.028685001	 0.551919657
5	 1947	 4398	 7300	 8	 100	 1	 7	 0.188231269	 0.014129995	 0.008845100	 0.006427309	 0.011019119	 0.007932458	 0.024843388	 0.568762821
6	 2184	 4888	 9484	 8	 100	 1	 7	 0.188409333	 0.012519231	 0.008734157	 0.006350068	 0.008969151	 0.006485553	 0.023454808	 0.533759709
7	 2556	 5654	 12040	 8	 100	 1	 7	 0.188550692	 0.011537017	 0.008799846	 0.006432039	 0.007460930	 0.005403322	 0.022289932	 0.517588707
8	 2781	 6166	 14821	 9	 117	 2	 8	 0.188971267	 0.010683460	 0.006591835	 0.004764743	 0.008407379	 0.006089483	 0.018386543	 0.581047769
9	 3228	 7082	 18049	 9	 117	 2	 8	 0.189112385	 0.009824479	 0.006567615	 0.004736273	 0.007306628	 0.005330330	 0.016873371	 0.582247526
10	 4103	 8866	 22152	 9	 117	 2	 8	 0.189201342	 0.008949702	 0.006475644	 0.004667296	 0.006177637	 0.004499702	 0.015844770	 0.564836328
11	 4553	 9890	 26705	 11	 152	 3	 9	 0.189382814	 0.008618468	 0.005078679	 0.003737200	 0.006963118	 0.005028218	 0.013503866	 0.638222290
12	 5480	 11770	 32185	 11	 152	 3	 9	 0.189472557	 0.007936651	 0.005192488	 0.003800386	 0.006002374	 0.004380126	 0.012180097	 0.651608142
13	 7229	 15318	 39414	 11	 152	 3	 9	 0.189542636	 0.007398118	 0.005274157	 0.003897722	 0.005188008	 0.003756924	 0.011036031	 0.670360459
14	 7904	 16854	 47318	 14	 77	 4	 9	 0.189589860	 0.006681356	 0.003885665	 0.002810025	 0.005435267	 0.003941516	 0.010192636	 0.655508210
15	 9938	 20952	 57256	 14	 77	 4	 9	 0.189640844	 0.006064885	 0.003936066	 0.002877280	 0.004614132	 0.003374381	 0.009195382	 0.659557730
16	 13797	 28730	 71053	 14	 77	 4	 9	 0.189688769	 0.005628685	 0.003993649	 0.002950476	 0.003966467	 0.002898409	 0.008147119	 0.690880390
17	 14697	 30778	 85750	 18	 109	 8	 9	 0.189715065	 0.005056579	 0.002899773	 0.002112814	 0.004142500	 0.003020031	 0.007509925	 0.673319571
18	 19407	 40234	 105157	 18	 109	 8	 9	 0.189743613	 0.004572741	 0.002925830	 0.002156097	 0.003514182	 0.002572001	 0.006750247	 0.677418310
19	 26706	 54960	 131863	 18	 109	 7	 9	 0.189762826	 0.004212520	 0.002952727	 0.002091980	 0.003004451	 0.002196689	 0.006186643	 0.680905640
20	 37250	 76118	 169113	 18	 109	 7	 9	 0.189780351	 0.003923070	 0.002966966	 0.002108009	 0.002566630	 0.001871445	 0.005623439	 0.697628296
21	 38825	 79702	 207938	 25	 151	 8	 9	 0.189793393	 0.003487190	 0.002193669	 0.001596970	 0.002710777	 0.001972518	 0.005164569	 0.675214118
22	 51457	 105100	 259395	 25	 151	 7	 9	 0.189807769	 0.003171950	 0.002218988	 0.001573197	 0.002266573	 0.001659324	 0.004606037	 0.688650449
23	 72577	 147496	 331972	 25	 151	 7	 9	 0.189817528	 0.002965573	 0.002234573	 0.001592030	 0.001949694	 0.001426045	 0.004184603	 0.708686798
24	 74152	 151080	 406124	 32	 200	 8	 9	 0.189825172	 0.002635233	 0.001672888	 0.001208334	 0.002036147	 0.001483161	 0.003822114	 0.689469982
25	 99166	 201324	 505290	 32	 200	 8	 9	 0.189832194	 0.002422833	 0.001687131	 0.001208359	 0.001738882	 0.001266233	 0.003455823	 0.701087256
26	 136932	 277058	 642222	 32	 200	 8	 9	 0.189837874	 0.002252857	 0.001702138	 0.001209929	 0.001475837	 0.001073892	 0.003128314	 0.720150758
27	 138732	 281154	 780954	 40	 226	 7	 9	 0.189841884	 0.001951645	 0.001228599	 0.000871331	 0.001516398	 0.001101801	 0.002874649	 0.678915789
28	 187343	 378568	 968297	 40	 226	 7	 9	 0.189846383	 0.001789425	 0.001237276	 0.000884765	 0.001292745	 0.000941508	 0.002560349	 0.698898883
29	 262675	 529710	 1230972	 40	 226	 7	 9	 0.189849466	 0.001650496	 0.001241652	 0.000890458	 0.001087399	 0.000794307	 0.002320573	 0.711244818
30	 264250	 533294	 1495222	 47	 267	 11	 9	 0.189851832	 0.001468723	 0.000919873	 0.000657061	 0.001144981	 0.000833925	 0.002118134	 0.693404552
31	 357804	 720764	 1853026	 47	 267	 11	 9	 0.189854202	 0.001350683	 0.000929686	 0.000668356	 0.000979811	 0.000713913	 0.001893841	 0.713198061
32	 493038	 991816	 2346064	 47	 267	 11	 9	 0.189856044	 0.001254322	 0.000937602	 0.000675493	 0.000833202	 0.000608008	 0.001699199	 0.738184155
33	 495513	 997448	 2841577	 58	 307	 16	 9	 0.189857359	 0.001112047	 0.000679646	 0.000488645	 0.000880188	 0.000639927	 0.001545324	 0.719620921
34	 657510	 1321862	 3499087	 58	 307	 15	 9	 0.189858761	 0.001014505	 0.000684458	 0.000486242	 0.000748824	 0.000543176	 0.001362158	 0.744777937
35	 883554	 1774584	 4382641	 58	 307	 15	 9	 0.189859805	 0.000940579	 0.000688613	 0.000491030	 0.000640703	 0.000466545	 0.001207914	 0.778680030
36	 886929	 1782264	 5269570	 73	 392	 19	 9	 0.189860507	 0.000834159	 0.000505878	 0.000361418	 0.000663256	 0.000481539	 0.001092018	 0.763869049
37	 1188953	 2387192	 6458523	 73	 392	 19	 9	 0.189861331	 0.000760064	 0.000509038	 0.000364559	 0.000564427	 0.000411008	 0.000937897	 0.810391512


==> data/pb9-ml-b-vartheta2.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 markInd	 arv	 energy	 error	 xq_one	 xq_two	 yp_one	 yp_two	 truerr	 effindices
0	 225	 512	 225	 1	 9	 3	 0	 0.186436182	 0.029320329	 0.025127064	 0.018390361	 0.015110008	 0.010726093	 0.035913157	 0.816423035
1	 900	 2048	 1125	 4	 42	 2	 3	 0.186436182	 0.022835856	 0.017122032	 0.012402253	 0.015110008	 0.010726093	 0.035913157	 0.635863219
2	 1350	 3072	 2475	 6	 69	 2	 5	 0.187075796	 0.020146168	 0.012392543	 0.009128205	 0.015883732	 0.011272967	 0.032416838	 0.621472326
3	 1800	 4096	 4275	 8	 100	 1	 7	 0.187625474	 0.018765425	 0.008898995	 0.006460324	 0.016521170	 0.011700498	 0.029066925	 0.645593755
4	 2025	 4608	 6300	 9	 117	 3	 8	 0.188062480	 0.018294155	 0.006717277	 0.005241614	 0.017016295	 0.012090640	 0.026090384	 0.701183796
5	 2066	 4690	 8366	 9	 117	 3	 8	 0.188454130	 0.015100525	 0.006676900	 0.005212059	 0.013544182	 0.009695104	 0.023092108	 0.653925795
6	 2741	 6226	 11107	 12	 169	 3	 9	 0.188652719	 0.014699584	 0.004847914	 0.003861615	 0.013877158	 0.009966638	 0.021409257	 0.686599451
7	 2920	 6593	 14027	 12	 169	 3	 9	 0.188964594	 0.012231513	 0.004891204	 0.003912316	 0.011210978	 0.008197216	 0.018455000	 0.662775005
8	 3302	 7388	 17329	 12	 169	 3	 9	 0.189175385	 0.010289781	 0.004832530	 0.003867316	 0.009084396	 0.006630028	 0.016151727	 0.637070005
9	 3977	 8924	 21306	 15	 85	 7	 9	 0.189221313	 0.009738073	 0.003286449	 0.002346938	 0.009166751	 0.006655690	 0.015604465	 0.624056839
10	 4533	 10052	 25839	 15	 85	 7	 9	 0.189385102	 0.008600594	 0.003297786	 0.002391138	 0.007943225	 0.005797099	 0.013471742	 0.638417394
11	 5483	 11984	 31322	 15	 85	 6	 9	 0.189485492	 0.007592286	 0.003322014	 0.002349603	 0.006826934	 0.004966764	 0.011977193	 0.633895277
12	 6861	 14780	 38183	 15	 85	 6	 9	 0.189569129	 0.006761457	 0.003375622	 0.002415796	 0.005858539	 0.004297592	 0.010571180	 0.639612357
13	 8211	 17852	 46394	 21	 131	 8	 9	 0.189586740	 0.006483697	 0.002518667	 0.001872210	 0.005974500	 0.004372466	 0.010250502	 0.632524826
14	 10461	 22400	 56855	 21	 131	 7	 9	 0.189656885	 0.005828764	 0.002563745	 0.001828972	 0.005234664	 0.003824701	 0.008858359	 0.657995916
15	 13356	 28262	 70211	 21	 131	 7	 9	 0.189705897	 0.005046126	 0.002601537	 0.001876848	 0.004323817	 0.003173701	 0.007738055	 0.652118074
16	 14931	 31846	 85142	 28	 180	 9	 9	 0.189716693	 0.004799219	 0.001941332	 0.001429371	 0.004389047	 0.003218578	 0.007468677	 0.642579552
17	 19841	 41706	 104983	 28	 180	 9	 9	 0.189754418	 0.004267146	 0.001953779	 0.001445422	 0.003793585	 0.002792540	 0.006439362	 0.662665996
18	 21866	 46314	 126849	 37	 220	 6	 9	 0.189760414	 0.004069532	 0.001387294	 0.001005724	 0.003825769	 0.002814829	 0.006260177	 0.650066643
19	 28679	 60052	 155528	 37	 220	 6	 9	 0.189786914	 0.003503721	 0.001402766	 0.001013542	 0.003210656	 0.002351501	 0.005397414	 0.649148094
20	 39264	 81318	 194792	 37	 220	 6	 9	 0.189805173	 0.003093521	 0.001409909	 0.001018887	 0.002753549	 0.002008302	 0.004711789	 0.656549080
21	 40614	 84390	 235406	 43	 235	 11	 9	 0.189808129	 0.002958922	 0.001019830	 0.000725314	 0.002777619	 0.002026247	 0.004591166	 0.644481647
22	 54606	 112510	 290012	 43	 235	 11	 9	 0.189824100	 0.002553719	 0.001030835	 0.000740019	 0.002336421	 0.001713185	 0.003875030	 0.659019350
23	 76908	 157250	 366920	 43	 235	 11	 9	 0.189834091	 0.002237689	 0.001040069	 0.000753893	 0.001981290	 0.001454242	 0.003350001	 0.667966724
24	 79383	 162882	 446303	 54	 275	 13	 9	 0.189835770	 0.002141662	 0.000759840	 0.000545450	 0.002002339	 0.001469068	 0.003253453	 0.658273542
25	 110756	 225916	 557059	 54	 275	 13	 9	 0.189843216	 0.001868416	 0.000765162	 0.000552103	 0.001704554	 0.001244651	 0.002785351	 0.670800858
26	 155533	 315703	 712592	 54	 275	 12	 9	 0.189848325	 0.001623978	 0.000770318	 0.000545266	 0.001429655	 0.001043397	 0.002412114	 0.673259217
27	 158233	 321847	 870825	 66	 355	 19	 9	 0.189849173	 0.001553941	 0.000564617	 0.000405820	 0.001447736	 0.001055506	 0.002344381	 0.662836256
28	 219877	 445470	 1090702	 66	 355	 18	 9	 0.189853270	 0.001357277	 0.000567742	 0.000401975	 0.001232830	 0.000902452	 0.001985103	 0.683731331
29	 311855	 629898	 1402557	 66	 355	 18	 9	 0.189856094	 0.001184687	 0.000570978	 0.000405299	 0.001038011	 0.000758853	 0.001693634	 0.699494028
30	 315905	 639114	 1718462	 84	 419	 19	 9	 0.189856560	 0.001128123	 0.000417891	 0.000297757	 0.001047869	 0.000765752	 0.001640522	 0.687660894
31	 442172	 892152	 2160634	 84	 419	 19	 9	 0.189858625	 0.000985471	 0.000419886	 0.000297840	 0.000891543	 0.000651354	 0.001381048	 0.713567530
32	 626691	 1261812	 2787325	 84	 419	 19	 9	 0.189860029	 0.000864366	 0.000421573	 0.000299229	 0.000754590	 0.000549610	 0.001172220	 0.737375728
33	 630966	 1271540	 3418291	 103	 484	 21	 9	 0.189860276	 0.000819908	 0.000305578	 0.000217931	 0.000760836	 0.000554008	 0.001131470	 0.724639705
34	 875860	 1762014	 4294151	 103	 484	 21	 9	 0.189861361	 0.000715498	 0.000306831	 0.000219177	 0.000646369	 0.000471440	 0.000931841	 0.767832804


==> data/pb9-ml-b-vartheta4.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 markInd	 arv	 energy	 error	 xq_one	 xq_two	 yp_one	 yp_two	 truerr	 effindices
0	 225	 512	 225	 1	 9	 3	 0	 0.186436182	 0.029320329	 0.025127064	 0.018390361	 0.015110008	 0.010726093	 0.035913157	 0.816423035
1	 900	 2048	 1125	 4	 42	 2	 3	 0.186436182	 0.022835856	 0.017122032	 0.012402253	 0.015110008	 0.010726093	 0.035913157	 0.635863219
2	 1350	 3072	 2475	 6	 69	 2	 5	 0.187075796	 0.020146168	 0.012392543	 0.009128205	 0.015883732	 0.011272967	 0.032416838	 0.621472326
3	 1800	 4096	 4275	 8	 100	 1	 7	 0.187625474	 0.018765425	 0.008898995	 0.006460324	 0.016521170	 0.011700498	 0.029066925	 0.645593755
4	 2025	 4608	 6300	 9	 117	 3	 8	 0.188062480	 0.018294155	 0.006717277	 0.005241614	 0.017016295	 0.012090640	 0.026090384	 0.701183796
5	 2700	 6144	 9000	 12	 169	 3	 9	 0.188262480	 0.017940654	 0.004873271	 0.003901228	 0.017266102	 0.012264273	 0.024605755	 0.729124284
6	 3375	 7680	 12375	 15	 85	 7	 9	 0.188309146	 0.017610444	 0.003305991	 0.002345211	 0.017297346	 0.012258291	 0.024246037	 0.726322584
7	 3419	 7768	 15794	 15	 85	 7	 9	 0.188713796	 0.014158431	 0.003313273	 0.002351809	 0.013765297	 0.009899336	 0.020864034	 0.678604687
8	 3604	 8149	 19398	 15	 85	 7	 9	 0.189022697	 0.011628744	 0.003327362	 0.002377666	 0.011142547	 0.008188786	 0.017850066	 0.651467839
9	 5179	 11733	 24577	 22	 141	 7	 9	 0.189039701	 0.011451578	 0.002492398	 0.001780545	 0.011177057	 0.008215907	 0.017669076	 0.648114145
10	 5599	 12602	 30176	 22	 141	 7	 9	 0.189246925	 0.009428409	 0.002461912	 0.001759612	 0.009101313	 0.006630055	 0.015290721	 0.616609869
11	 7174	 16186	 37350	 29	 183	 9	 9	 0.189256257	 0.009296197	 0.001843499	 0.001374828	 0.009111575	 0.006639693	 0.015174780	 0.612608368
12	 7792	 17446	 45142	 29	 183	 9	 9	 0.189429454	 0.008201582	 0.001833548	 0.001356595	 0.007994000	 0.005869915	 0.012833035	 0.639099153
13	 8821	 19529	 53963	 29	 183	 9	 9	 0.189533390	 0.007076275	 0.001826235	 0.001347278	 0.006836558	 0.005008882	 0.011193685	 0.632166675
14	 10846	 24137	 64809	 38	 223	 6	 9	 0.189538559	 0.006964508	 0.001299318	 0.000922332	 0.006842232	 0.005012738	 0.011105817	 0.627104547
15	 12472	 27444	 77281	 38	 223	 6	 9	 0.189616885	 0.006010254	 0.001301697	 0.000925869	 0.005867601	 0.004302926	 0.009676867	 0.621095038
16	 14858	 32256	 92139	 38	 223	 6	 9	 0.189688502	 0.005182399	 0.001313013	 0.000931674	 0.005013308	 0.003666640	 0.008153344	 0.635616367
17	 16208	 35328	 108347	 44	 243	 12	 9	 0.189690983	 0.005115532	 0.000969083	 0.000702720	 0.005022903	 0.003673113	 0.008095419	 0.631904562
18	 19761	 42498	 128108	 44	 243	 12	 9	 0.189738914	 0.004388594	 0.000973134	 0.000704708	 0.004279342	 0.003148521	 0.006881084	 0.637776594
19	 25442	 53916	 153550	 44	 243	 11	 9	 0.189775280	 0.003749197	 0.000984052	 0.000697871	 0.003617751	 0.002644268	 0.005792035	 0.647302287
20	 27917	 59548	 181467	 55	 283	 14	 9	 0.189776707	 0.003701439	 0.000731432	 0.000520926	 0.003628451	 0.002650580	 0.005745098	 0.644277807
21	 35757	 75364	 217224	 55	 283	 14	 9	 0.189798562	 0.003156727	 0.000737621	 0.000527321	 0.003069339	 0.002245865	 0.004970965	 0.635032964
22	 47536	 99002	 264760	 55	 283	 13	 9	 0.189816781	 0.002712674	 0.000740317	 0.000524106	 0.002609699	 0.001910449	 0.004218353	 0.643064653
23	 50461	 105658	 315221	 68	 361	 19	 9	 0.189817566	 0.002673812	 0.000543764	 0.000384915	 0.002617936	 0.001916278	 0.004182859	 0.639230570
24	 67614	 140148	 382835	 68	 361	 19	 9	 0.189831295	 0.002278156	 0.000548285	 0.000390510	 0.002211194	 0.001625139	 0.003504848	 0.650001448
25	 94021	 193154	 476856	 68	 361	 19	 9	 0.189840569	 0.001958976	 0.000549315	 0.000394022	 0.001880383	 0.001375310	 0.002960264	 0.661757140
26	 98296	 202882	 575152	 87	 436	 19	 9	 0.189841007	 0.001927586	 0.000398186	 0.000286019	 0.001886011	 0.001379615	 0.002931989	 0.657433060
27	 135674	 277895	 710826	 87	 436	 19	 9	 0.189846991	 0.001647674	 0.000399571	 0.000285806	 0.001598491	 0.001167543	 0.002514860	 0.655175438
28	 186844	 380451	 897670	 87	 436	 19	 9	 0.189851942	 0.001401109	 0.000399865	 0.000285564	 0.001342838	 0.000980698	 0.002108253	 0.664582797
29	 191119	 390179	 1088789	 106	 501	 22	 9	 0.189852167	 0.001376832	 0.000288478	 0.000204475	 0.001346272	 0.000983166	 0.002087877	 0.659441125
30	 268652	 545765	 1357441	 106	 501	 22	 9	 0.189855598	 0.001184436	 0.000289992	 0.000206479	 0.001148387	 0.000840448	 0.001748253	 0.677496832
31	 377871	 764634	 1735312	 106	 501	 22	 9	 0.189858021	 0.001009927	 0.000290812	 0.000207873	 0.000967150	 0.000705918	 0.001461726	 0.690913917
32	 382821	 775898	 2118133	 128	 624	 21	 9	 0.189858143	 0.000993340	 0.000211937	 0.000150443	 0.000970467	 0.000708244	 0.001445692	 0.687103461
33	 536487	 1083870	 2654620	 128	 624	 21	 9	 0.189859837	 0.000852629	 0.000212157	 0.000150236	 0.000825812	 0.000603314	 0.001202919	 0.708800014
34	 753751	 1518967	 3408371	 128	 624	 22	 9	 0.189861113	 0.000730336	 0.000212123	 0.000151644	 0.000698852	 0.000508755	 0.000981084	 0.744417821


==> data/pb9-ml-b-vartheta8.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 markInd	 arv	 energy	 error	 xq_one	 xq_two	 yp_one	 yp_two	 truerr	 effindices
0	 225	 512	 225	 1	 9	 3	 0	 0.186436182	 0.029320329	 0.025127064	 0.018390361	 0.015110008	 0.010726093	 0.035913157	 0.816423035
1	 900	 2048	 1125	 4	 42	 2	 3	 0.186436182	 0.022835856	 0.017122032	 0.012402253	 0.015110008	 0.010726093	 0.035913157	 0.635863219
2	 1350	 3072	 2475	 6	 69	 2	 5	 0.187075796	 0.020146168	 0.012392543	 0.009128205	 0.015883732	 0.011272967	 0.032416838	 0.621472326
3	 1800	 4096	 4275	 8	 100	 1	 7	 0.187625474	 0.018765425	 0.008898995	 0.006460324	 0.016521170	 0.011700498	 0.029066925	 0.645593755
4	 2025	 4608	 6300	 9	 117	 3	 8	 0.188062480	 0.018294155	 0.006717277	 0.005241614	 0.017016295	 0.012090640	 0.026090384	 0.701183796
5	 2700	 6144	 9000	 12	 169	 3	 9	 0.188262480	 0.017940654	 0.004873271	 0.003901228	 0.017266102	 0.012264273	 0.024605755	 0.729124284
6	 3375	 7680	 12375	 15	 85	 7	 9	 0.188309146	 0.017610444	 0.003305991	 0.002345211	 0.017297346	 0.012258291	 0.024246037	 0.726322584
7	 4950	 11264	 17325	 22	 141	 7	 9	 0.188325772	 0.017490013	 0.002492875	 0.001777194	 0.017311445	 0.012259003	 0.024116553	 0.725228565
8	 6525	 14848	 23850	 29	 183	 8	 9	 0.188335333	 0.017418258	 0.001869666	 0.001324322	 0.017317623	 0.012259071	 0.024041780	 0.724499506
9	 6569	 14936	 30419	 29	 183	 9	 9	 0.188739712	 0.013920350	 0.001868978	 0.001395317	 0.013794312	 0.009955807	 0.020628273	 0.674818952
10	 8594	 19544	 39013	 38	 223	 6	 9	 0.188745257	 0.013855017	 0.001310287	 0.000929279	 0.013792920	 0.009955571	 0.020577478	 0.673309754
11	 8783	 19934	 47796	 38	 223	 6	 9	 0.189053932	 0.011247799	 0.001310848	 0.000928690	 0.011171153	 0.008190713	 0.017516147	 0.642138864
12	 9202	 20800	 56998	 38	 223	 7	 9	 0.189263398	 0.009198493	 0.001295709	 0.000941949	 0.009106779	 0.006641823	 0.015085445	 0.609759473
13	 10777	 24384	 67775	 45	 251	 12	 9	 0.189265949	 0.009160190	 0.000937766	 0.000680507	 0.009112062	 0.006645830	 0.015053413	 0.608512493
14	 11402	 25658	 79177	 45	 251	 12	 9	 0.189438166	 0.008038713	 0.000940886	 0.000683843	 0.007983460	 0.005879869	 0.012703783	 0.632781044
15	 12455	 27796	 91632	 45	 251	 12	 9	 0.189541250	 0.006917523	 0.000937043	 0.000678014	 0.006853764	 0.005013309	 0.011059797	 0.625465671
16	 15155	 33940	 106787	 57	 299	 16	 9	 0.189542585	 0.006891639	 0.000681976	 0.000490450	 0.006857813	 0.005015673	 0.011036902	 0.624417852
17	 16759	 37196	 123546	 57	 299	 16	 9	 0.189622244	 0.005884050	 0.000684285	 0.000490825	 0.005844125	 0.004284299	 0.009571277	 0.614761205
18	 19170	 42058	 142716	 57	 299	 16	 9	 0.189694593	 0.005047644	 0.000686024	 0.000492585	 0.005000808	 0.003657410	 0.008010360	 0.630139449
19	 22770	 50250	 165486	 73	 359	 20	 9	 0.189695287	 0.005027724	 0.000499025	 0.000358826	 0.005002898	 0.003657782	 0.007993926	 0.628943046
20	 26357	 57488	 191843	 73	 359	 20	 9	 0.189741983	 0.004311559	 0.000500859	 0.000360244	 0.004282369	 0.003153768	 0.006795917	 0.634433811
21	 32054	 68938	 223897	 73	 359	 20	 9	 0.189777340	 0.003673042	 0.000499647	 0.000360049	 0.003638900	 0.002658384	 0.005724159	 0.641673665
22	 36554	 79178	 260451	 93	 458	 18	 9	 0.189777708	 0.003659099	 0.000362641	 0.000256787	 0.003641085	 0.002659975	 0.005711944	 0.640604801
23	 44480	 95160	 304931	 93	 458	 18	 9	 0.189800118	 0.003098681	 0.000360768	 0.000255178	 0.003077608	 0.002254734	 0.004911186	 0.630943624
24	 56348	 118982	 361279	 93	 458	 18	 9	 0.189818533	 0.002636981	 0.000360047	 0.000254951	 0.002612285	 0.001913238	 0.004138750	 0.637144226
25	 60398	 128198	 421677	 111	 522	 23	 9	 0.189818713	 0.002626411	 0.000262129	 0.000187117	 0.002613297	 0.001914010	 0.004130502	 0.635857481
26	 78019	 163624	 499696	 111	 522	 23	 9	 0.189832266	 0.002224370	 0.000264088	 0.000188623	 0.002208637	 0.001621816	 0.003451863	 0.644396882
27	 104794	 217374	 604490	 111	 522	 23	 9	 0.189841569	 0.001894665	 0.000263442	 0.000187731	 0.001876260	 0.001371886	 0.002895388	 0.654373315
28	 109969	 229150	 714459	 134	 635	 23	 9	 0.189841669	 0.001887552	 0.000192688	 0.000136982	 0.001877691	 0.001372882	 0.002888813	 0.653400717
29	 147753	 304982	 862212	 134	 635	 23	 9	 0.189847728	 0.001603197	 0.000193260	 0.000138383	 0.001591506	 0.001161773	 0.002458605	 0.652075896
30	 200260	 410204	 1062472	 134	 635	 22	 9	 0.189852537	 0.001352642	 0.000193152	 0.000137190	 0.001338781	 0.000977036	 0.002054033	 0.658530105
31	 205210	 421468	 1267682	 156	 707	 41	 9	 0.189852590	 0.001346901	 0.000141511	 0.000100515	 0.001339446	 0.000977554	 0.002049110	 0.657310300
32	 284493	 580554	 1552175	 156	 707	 40	 9	 0.189855904	 0.001151489	 0.000141750	 0.000100389	 0.001142731	 0.000835906	 0.001714715	 0.671534099
33	 395530	 803084	 1947705	 156	 707	 40	 9	 0.189858305	 0.000973741	 0.000141792	 0.000100770	 0.000963362	 0.000703353	 0.001424357	 0.683635520
34	 404530	 823564	 2352235	 196	 866	 49	 9	 0.189858333	 0.000969647	 0.000103667	 0.000073574	 0.000964089	 0.000703859	 0.001420533	 0.682593578
35	 563093	 1141322	 2915328	 196	 866	 49	 9	 0.189860036	 0.000826847	 0.000103446	 0.000073628	 0.000820350	 0.000599049	 0.001171098	 0.706043882
36	 785217	 1586138	 3700545	 196	 866	 48	 9	 0.189861291	 0.000700401	 0.000103370	 0.000073107	 0.000692731	 0.000504148	 0.000945886	 0.740470363


==> data/pb9-ml-b.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 markInd	 arv	 energy	 error	 xq_one	 xq_two	 yp_one	 yp_two	 truerr	 effindices
0	 225	 512	 225	 1	 9	 3	 0	 0.186436182	 0.029320329	 0.025127064	 0.018390361	 0.015110008	 0.010726093	 0.035913157	 0.816423035
1	 900	 2048	 1125	 4	 42	 2	 3	 0.186436182	 0.022835856	 0.017122032	 0.012402253	 0.015110008	 0.010726093	 0.035913157	 0.635863219
2	 1350	 3072	 2475	 6	 69	 2	 5	 0.187075796	 0.020146168	 0.012392543	 0.009128205	 0.015883732	 0.011272967	 0.032416838	 0.621472326
3	 1381	 3134	 3856	 6	 69	 2	 5	 0.187450295	 0.017602668	 0.012388920	 0.009123774	 0.012504743	 0.008967263	 0.030176009	 0.583333218
4	 1831	 4158	 5687	 8	 100	 1	 7	 0.187999886	 0.016035713	 0.008899227	 0.006457183	 0.013339709	 0.009543610	 0.026537663	 0.604262429
5	 1963	 4430	 7650	 8	 100	 1	 7	 0.188258091	 0.013905926	 0.008818449	 0.006408666	 0.010752197	 0.007787294	 0.024639314	 0.564379620
6	 2239	 4998	 9889	 8	 100	 1	 7	 0.188435441	 0.012276754	 0.008727653	 0.006344684	 0.008634046	 0.006300049	 0.023244120	 0.528166002
7	 2464	 5510	 12353	 9	 117	 3	 8	 0.188857351	 0.011525446	 0.006582743	 0.005173090	 0.009460624	 0.006842468	 0.019521929	 0.590384595
8	 2859	 6322	 15212	 9	 117	 2	 8	 0.189014952	 0.010409711	 0.006557704	 0.004725304	 0.008084467	 0.005845596	 0.017931886	 0.580513992
9	 3474	 7582	 18686	 9	 117	 2	 8	 0.189139513	 0.009398624	 0.006516607	 0.004695950	 0.006772589	 0.004908242	 0.016566506	 0.567326896
10	 4496	 9660	 23182	 9	 117	 2	 8	 0.189237217	 0.008715006	 0.006486441	 0.004668844	 0.005820432	 0.004243125	 0.015410394	 0.565527796
11	 4946	 10684	 28128	 11	 152	 3	 9	 0.189418740	 0.008366222	 0.005091234	 0.003748913	 0.006638751	 0.004792572	 0.012990211	 0.644040555
12	 5968	 12758	 34096	 11	 152	 3	 9	 0.189500917	 0.007762752	 0.005225999	 0.003825350	 0.005740144	 0.004191565	 0.011730601	 0.661752314
13	 7814	 16496	 41910	 11	 152	 3	 9	 0.189552346	 0.007193363	 0.005269818	 0.003896095	 0.004896272	 0.003566103	 0.010867977	 0.661886101
14	 8489	 18032	 50399	 14	 77	 4	 9	 0.189599534	 0.006452876	 0.003881104	 0.002807752	 0.005155253	 0.003738279	 0.010011055	 0.644575031
15	 10807	 22696	 61206	 14	 77	 4	 9	 0.189649173	 0.005937531	 0.003935829	 0.002877944	 0.004445619	 0.003259466	 0.009021961	 0.658119864
16	 14936	 31014	 76142	 14	 77	 4	 9	 0.189692013	 0.005510449	 0.003991080	 0.002952058	 0.003799516	 0.002768976	 0.008071231	 0.682727228
17	 15836	 33062	 91978	 18	 109	 8	 9	 0.189718342	 0.004923262	 0.002894893	 0.002110935	 0.003982223	 0.002888477	 0.007426664	 0.662917046
18	 20734	 42910	 112712	 18	 109	 8	 9	 0.189744975	 0.004477839	 0.002922565	 0.002156971	 0.003392588	 0.002475320	 0.006711871	 0.667152098
19	 28439	 58452	 141151	 18	 109	 7	 9	 0.189765447	 0.004150204	 0.002952184	 0.002091317	 0.002916986	 0.002129679	 0.006105719	 0.679724144
20	 39456	 80552	 180607	 18	 109	 7	 9	 0.189782993	 0.003877805	 0.002968655	 0.002112099	 0.002494887	 0.001821787	 0.005533549	 0.700780797
21	 41031	 84136	 221638	 25	 151	 8	 9	 0.189796093	 0.003435821	 0.002192380	 0.001598480	 0.002645437	 0.001924449	 0.005064350	 0.678432860
22	 54188	 110588	 275826	 25	 151	 7	 9	 0.189809044	 0.003136957	 0.002217591	 0.001573032	 0.002218736	 0.001623903	 0.004553165	 0.688961946
23	 75964	 154318	 351790	 25	 151	 7	 9	 0.189818659	 0.002932766	 0.002234507	 0.001592953	 0.001899499	 0.001390710	 0.004132966	 0.709603344
24	 77539	 157902	 429329	 32	 200	 8	 9	 0.189826313	 0.002597397	 0.001672022	 0.001207830	 0.001987665	 0.001449897	 0.003765029	 0.689874353
25	 104641	 212320	 533970	 32	 200	 8	 9	 0.189832984	 0.002397788	 0.001686556	 0.001207515	 0.001704382	 0.001241304	 0.003412139	 0.702722960
26	 143492	 290198	 677462	 32	 200	 8	 9	 0.189838398	 0.002230713	 0.001702357	 0.001209965	 0.001441548	 0.001049022	 0.003096318	 0.720440697
27	 145292	 294294	 822754	 40	 226	 7	 9	 0.189842409	 0.001926141	 0.001228859	 0.000872390	 0.001483215	 0.001078117	 0.002839768	 0.678274205
28	 195781	 395500	 1018535	 40	 226	 7	 9	 0.189846764	 0.001769826	 0.001236635	 0.000883793	 0.001266103	 0.000923193	 0.002531941	 0.698999797
29	 273557	 551512	 1292092	 40	 226	 7	 9	 0.189849680	 0.001635991	 0.001241760	 0.000890612	 0.001065128	 0.000776785	 0.002302934	 0.710394377
30	 275132	 555096	 1567224	 47	 267	 11	 9	 0.189852048	 0.001452255	 0.000919886	 0.000657109	 0.001123768	 0.000817610	 0.002098728	 0.691968898
31	 370507	 746228	 1937731	 47	 267	 11	 9	 0.189854442	 0.001339135	 0.000930130	 0.000668786	 0.000963401	 0.000701555	 0.001869608	 0.716265318
32	 511293	 1028382	 2449024	 47	 267	 11	 9	 0.189856158	 0.001245662	 0.000937535	 0.000675516	 0.000820184	 0.000597963	 0.001686361	 0.738668843
33	 513768	 1034014	 2962792	 58	 307	 16	 9	 0.189857473	 0.001102218	 0.000679522	 0.000488472	 0.000867833	 0.000630776	 0.001531191	 0.719843298
34	 679132	 1365140	 3641924	 58	 307	 15	 9	 0.189858825	 0.001007560	 0.000684550	 0.000486320	 0.000739304	 0.000536360	 0.001353215	 0.744567967
35	 910341	 1828238	 4552265	 58	 307	 15	 9	 0.189859881	 0.000934768	 0.000688565	 0.000491035	 0.000632194	 0.000460708	 0.001195962	 0.781603249
36	 913716	 1835918	 5465981	 73	 392	 19	 9	 0.189860583	 0.000827558	 0.000505808	 0.000361377	 0.000654989	 0.000475803	 0.001078779	 0.767124211
37	 1223401	 2456122	 6689382	 73	 392	 19	 9	 0.189861370	 0.000755016	 0.000509038	 0.000364537	 0.000557611	 0.000405643	 0.000930035	 0.811814699


==> data/pb9-ml-c.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 markInd	 arv	 energy	 error	 xq_one	 xq_two	 yp_one	 yp_two	 truerr	 effindices
0	 225	 512	 225	 1	 9	 4	 0	 0.186436182	 0.029320329	 0.025127064	 0.021235360	 0.015110008	 0.000000000	 0.035913157	 0.816423035
1	 1125	 2560	 1350	 5	 55	 5	 4	 0.187075796	 0.021146620	 0.013960179	 0.013501717	 0.015883732	 0.006786365	 0.032416838	 0.652334453
2	 2257	 5134	 3607	 10	 135	 5	 9	 0.188357281	 0.017316756	 0.005836792	 0.005158934	 0.016303432	 0.011129576	 0.023869213	 0.725485007
3	 3445	 7820	 7052	 15	 85	 13	 9	 0.188756312	 0.013901174	 0.003310183	 0.002854234	 0.013501308	 0.009715822	 0.020475823	 0.678906737
4	 6574	 14898	 13626	 28	 175	 13	 9	 0.189092510	 0.010892654	 0.001950558	 0.001723781	 0.010716587	 0.007786369	 0.017094663	 0.637196224
5	 9937	 22448	 23563	 41	 219	 5	 9	 0.189279408	 0.009125357	 0.001070913	 0.000648220	 0.009062300	 0.006584744	 0.014883219	 0.613130620
6	 11704	 26324	 35267	 46	 259	 15	 9	 0.189454524	 0.007806851	 0.000919707	 0.000731398	 0.007752487	 0.005689516	 0.012457449	 0.626681299
7	 16197	 36276	 51464	 61	 321	 5	 9	 0.189550625	 0.006646214	 0.000612994	 0.000287024	 0.006617885	 0.004844302	 0.010897950	 0.609859121
8	 19038	 42340	 70502	 66	 353	 25	 9	 0.189628155	 0.005773829	 0.000559288	 0.000435844	 0.005746677	 0.004184688	 0.009453429	 0.610765588
9	 27070	 59978	 97572	 91	 448	 17	 9	 0.189698826	 0.004978376	 0.000374726	 0.000265569	 0.004964253	 0.003636103	 0.007909502	 0.629417085
10	 34547	 76046	 132119	 108	 509	 25	 9	 0.189747311	 0.004249447	 0.000275798	 0.000207765	 0.004240488	 0.003115036	 0.006645508	 0.639446543
11	 45874	 100299	 177993	 133	 615	 13	 9	 0.189778476	 0.003598422	 0.000193549	 0.000111009	 0.003593213	 0.002624577	 0.005686361	 0.632816306
12	 57003	 123506	 234996	 146	 687	 16	 9	 0.189801063	 0.003058968	 0.000162582	 0.000092277	 0.003054644	 0.002240174	 0.004874537	 0.627540225
13	 72823	 156218	 307819	 162	 739	 37	 9	 0.189819967	 0.002612889	 0.000135703	 0.000091554	 0.002609362	 0.001909325	 0.004072455	 0.641600304
14	 98851	 210752	 406670	 199	 866	 49	 9	 0.189832952	 0.002195061	 0.000103777	 0.000073867	 0.002192607	 0.001610820	 0.003413953	 0.642967570
15	 137176	 290639	 543846	 248	 1044	 61	 9	 0.189842152	 0.001864318	 0.000075145	 0.000057184	 0.001862803	 0.001361297	 0.002856919	 0.652562375
16	 189409	 399160	 733255	 309	 1250	 48	 9	 0.189848029	 0.001582190	 0.000050957	 0.000035213	 0.001581369	 0.001154090	 0.002435280	 0.649695283
17	 253818	 531186	 987073	 357	 1380	 23	 9	 0.189852812	 0.001330599	 0.000037951	 0.000017642	 0.001330057	 0.000970835	 0.002028441	 0.655971137
18	 339711	 704918	 1326784	 380	 1460	 77	 9	 0.189856138	 0.001134432	 0.000033695	 0.000022861	 0.001133932	 0.000829098	 0.001688610	 0.671814370
19	 469869	 970444	 1796653	 457	 1731	 55	 9	 0.189858452	 0.000957898	 0.000025465	 0.000014858	 0.000957559	 0.000699577	 0.001404585	 0.681979446
20	 645065	 1324874	 2441718	 512	 1961	 117	 9	 0.189860167	 0.000814870	 0.000021032	 0.000015141	 0.000814598	 0.000594559	 0.001149666	 0.708788045
21	 897023	 1836620	 3338741	 629	 2278	 129	 9	 0.189861366	 0.000686986	 0.000015040	 0.000011008	 0.000686821	 0.000500018	 0.000930881	 0.737995408


==> data/pb9-sl-a.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 markInd	 arv	 energy	 error	 xq_one	 xq_two	 yp_one	 yp_two	 truerr	 effindices
0	 225	 512	 225	 1	 9	 3	 0	 0.186436182	 0.029320329	 0.025127064	 0.018390361	 0.015110008	 0.010726093	 0.035913157	 0.816423035
1	 900	 512	 1125	 4	 42	 2	 3	 0.186755368	 0.023264180	 0.017348991	 0.012441979	 0.015499503	 0.010970362	 0.034214578	 0.679949360
2	 1350	 512	 2475	 6	 69	 2	 5	 0.187189335	 0.020274693	 0.012432769	 0.009132247	 0.016015288	 0.011403423	 0.031754648	 0.638479555
3	 1542	 576	 4017	 6	 69	 2	 5	 0.187568017	 0.017705774	 0.012481396	 0.009181587	 0.012558231	 0.009019988	 0.029435417	 0.601512571
4	 2220	 810	 6237	 6	 69	 2	 5	 0.187820435	 0.016279426	 0.012853065	 0.009515296	 0.009990918	 0.007202101	 0.027779287	 0.586027506
5	 2960	 810	 9197	 8	 100	 1	 7	 0.188393692	 0.014210930	 0.009174503	 0.006733370	 0.010852605	 0.007799773	 0.023580106	 0.602666076
6	 4528	 1218	 13725	 8	 100	 1	 7	 0.188572676	 0.012810290	 0.009113943	 0.006709925	 0.009002198	 0.006542285	 0.022103183	 0.579567645
7	 5094	 1218	 18819	 9	 117	 3	 8	 0.188898517	 0.011563566	 0.006661619	 0.005201353	 0.009451925	 0.006840531	 0.019119489	 0.604805165
8	 7470	 1759	 26289	 9	 117	 2	 8	 0.189073656	 0.010613005	 0.007113046	 0.005168813	 0.007876576	 0.005758464	 0.017301944	 0.613399591
9	 11610	 2714	 37899	 9	 117	 2	 8	 0.189174509	 0.009753874	 0.007163628	 0.005207075	 0.006619705	 0.004814544	 0.016161984	 0.603507227
10	 14190	 2714	 52089	 11	 152	 3	 9	 0.189395532	 0.008951525	 0.005651539	 0.004111218	 0.006941894	 0.005026720	 0.013324300	 0.671819527
11	 21219	 4000	 73308	 11	 152	 3	 9	 0.189479000	 0.008362705	 0.005816695	 0.004308199	 0.006008402	 0.004374383	 0.012079450	 0.692308397
12	 32307	 6041	 105615	 11	 152	 3	 9	 0.189552329	 0.007823139	 0.005965387	 0.004467908	 0.005061193	 0.003729557	 0.010868273	 0.719814367
13	 41118	 6041	 146733	 14	 203	 3	 9	 0.189617140	 0.006798455	 0.004504342	 0.003191273	 0.005092141	 0.003752935	 0.009671861	 0.702910755
14	 61488	 8982	 208221	 14	 203	 3	 9	 0.189655959	 0.006190306	 0.004535333	 0.003224700	 0.004213150	 0.003093763	 0.008878178	 0.697249519
15	 74664	 8982	 282885	 17	 254	 7	 9	 0.189688859	 0.005484544	 0.003503769	 0.002573167	 0.004219458	 0.003098990	 0.008145024	 0.673361322
16	 112285	 13472	 395170	 17	 254	 6	 9	 0.189736574	 0.005023533	 0.003560550	 0.002521389	 0.003543779	 0.002622505	 0.006945290	 0.723300702
17	 151915	 13472	 547085	 23	 356	 7	 9	 0.189756014	 0.004466912	 0.002712855	 0.001964613	 0.003548763	 0.002629819	 0.006392158	 0.698811253
18	 233289	 20580	 780374	 23	 356	 7	 9	 0.189781065	 0.004013359	 0.002726249	 0.001975455	 0.002945271	 0.002166377	 0.005599282	 0.716763124
19	 349968	 30790	 1130342	 23	 356	 7	 9	 0.189798762	 0.003680035	 0.002735579	 0.001983800	 0.002461558	 0.001813014	 0.004963320	 0.741446339
20	 456480	 30790	 1586822	 30	 461	 10	 9	 0.189810746	 0.003199168	 0.002038224	 0.001514141	 0.002465831	 0.001817085	 0.004481679	 0.713832556
21	 684480	 46046	 2271302	 30	 461	 10	 9	 0.189822571	 0.002891566	 0.002043400	 0.001517890	 0.002045890	 0.001502347	 0.003949221	 0.732186311
22	 1007010	 67668	 3278312	 30	 461	 9	 9	 0.189831365	 0.002656258	 0.002047461	 0.001447818	 0.001692220	 0.001246012	 0.003501096	 0.758693294
23	 1309113	 67668	 4587425	 39	 582	 7	 9	 0.189837371	 0.002275875	 0.001520545	 0.001083279	 0.001693384	 0.001247226	 0.003158657	 0.720519757
24	 1969227	 101600	 6556652	 39	 582	 7	 9	 0.189843257	 0.002081852	 0.001522745	 0.001084820	 0.001419632	 0.001039038	 0.002782543	 0.748183024
25	 2322678	 101600	 8879330	 46	 673	 11	 9	 0.189846651	 0.001811796	 0.001124900	 0.000818325	 0.001420283	 0.001039509	 0.002540422	 0.713187216
26	 3416420	 149306	 12295750	 46	 673	 11	 9	 0.189850384	 0.001642318	 0.001125868	 0.000819123	 0.001195671	 0.000872561	 0.002244223	 0.731798169
27	 4946472	 215942	 17242222	 46	 673	 11	 9	 0.189853480	 0.001511682	 0.001126832	 0.000819922	 0.001007686	 0.000736946	 0.001964851	 0.769362288
28	 6129324	 215942	 23371546	 57	 821	 14	 9	 0.189855406	 0.001293154	 0.000810117	 0.000583533	 0.001007947	 0.000737182	 0.001769067	 0.730980764
29	 8893710	 313154	 32265256	 57	 821	 14	 9	 0.189857592	 0.001170355	 0.000810612	 0.000583957	 0.000844179	 0.000617734	 0.001516351	 0.771823085
30	 12890550	 453554	 45155806	 57	 821	 14	 9	 0.189858864	 0.001075389	 0.000810844	 0.000584205	 0.000706396	 0.000515938	 0.001347786	 0.797893232
31	 16056650	 453554	 61212456	 71	 1032	 19	 9	 0.189859882	 0.000927487	 0.000600900	 0.000429738	 0.000706506	 0.000516023	 0.001195837	 0.775596471
32	 23258890	 656714	 84471346	 71	 1032	 19	 9	 0.189860941	 0.000847121	 0.000601064	 0.000429847	 0.000596939	 0.000434641	 0.001013739	 0.835640040
33	 29483100	 656714	 113954446	 90	 1258	 19	 9	 0.189861460	 0.000739793	 0.000436945	 0.000312052	 0.000596969	 0.000434662	 0.000911358	 0.811747641


==> data/pb9-sl-b.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 markInd	 arv	 energy	 error	 xq_one	 xq_two	 yp_one	 yp_two	 truerr	 effindices
0	 225	 512	 225	 1	 9	 3	 0	 0.186436182	 0.029320329	 0.025127064	 0.018390361	 0.015110008	 0.010726093	 0.035913157	 0.816423035
1	 900	 512	 1125	 4	 42	 2	 3	 0.186755368	 0.023264180	 0.017348991	 0.012441979	 0.015499503	 0.010970362	 0.034214578	 0.679949360
2	 1350	 512	 2475	 6	 69	 2	 5	 0.187189335	 0.020274693	 0.012432769	 0.009132247	 0.016015288	 0.011403423	 0.031754648	 0.638479555
3	 1542	 576	 4017	 6	 69	 2	 5	 0.187568017	 0.017705774	 0.012481396	 0.009181587	 0.012558231	 0.009019988	 0.029435417	 0.601512571
4	 2056	 576	 6073	 8	 100	 1	 7	 0.188120531	 0.016117712	 0.008984129	 0.006498847	 0.013381557	 0.009570822	 0.025668472	 0.627918647
5	 2896	 794	 8969	 8	 100	 1	 7	 0.188402205	 0.014070183	 0.009156360	 0.006718558	 0.010683217	 0.007724339	 0.023511992	 0.598425813
6	 4656	 1250	 13625	 8	 100	 1	 7	 0.188588421	 0.012723835	 0.009126345	 0.006712127	 0.008865991	 0.006437899	 0.021968433	 0.579187181
7	 5238	 1250	 18863	 9	 117	 3	 8	 0.188914274	 0.011466347	 0.006676526	 0.005203011	 0.009322077	 0.006770217	 0.018963164	 0.604664256
8	 7722	 1817	 26585	 9	 117	 2	 8	 0.189073399	 0.010561074	 0.007090853	 0.005161638	 0.007826628	 0.005702494	 0.017304749	 0.610299194
9	 11772	 2750	 38357	 9	 117	 2	 8	 0.189180825	 0.009694100	 0.007156167	 0.005202311	 0.006539483	 0.004770593	 0.016087885	 0.602571411
10	 14388	 2750	 52745	 11	 152	 3	 9	 0.189401781	 0.008889020	 0.005646473	 0.004099883	 0.006865277	 0.004966658	 0.013235181	 0.671620612
11	 21703	 4088	 74448	 11	 152	 3	 9	 0.189481731	 0.008310515	 0.005819016	 0.004308971	 0.005933272	 0.004321292	 0.012036538	 0.690440673
12	 32989	 6168	 107437	 11	 152	 3	 9	 0.189552764	 0.007795863	 0.005963169	 0.004466229	 0.005021563	 0.003702229	 0.010860683	 0.717805953
13	 41986	 6168	 149423	 14	 203	 3	 9	 0.189617531	 0.006768511	 0.004502915	 0.003190753	 0.005053365	 0.003716507	 0.009664192	 0.700370153
14	 62566	 9136	 211989	 14	 203	 3	 9	 0.189658236	 0.006180396	 0.004537756	 0.003226112	 0.004195958	 0.003078190	 0.008829399	 0.699979235
15	 75973	 9136	 287962	 17	 254	 7	 9	 0.189691172	 0.005472334	 0.003506284	 0.002576606	 0.004201478	 0.003081993	 0.008090987	 0.676349372
16	 113747	 13644	 401709	 17	 254	 6	 9	 0.189737994	 0.004995849	 0.003561945	 0.002522314	 0.003503007	 0.002591399	 0.006906388	 0.723366494
17	 175474	 20938	 577183	 17	 254	 6	 9	 0.189762462	 0.004622097	 0.003578359	 0.002535997	 0.002925599	 0.002145042	 0.006197785	 0.745765898
18	 237406	 20938	 814589	 23	 356	 7	 9	 0.189782150	 0.004003136	 0.002726537	 0.001975185	 0.002931057	 0.002149296	 0.005562392	 0.719678879
19	 353257	 31084	 1167846	 23	 356	 7	 9	 0.189799300	 0.003667429	 0.002735978	 0.001983846	 0.002442224	 0.001800824	 0.004942695	 0.741989835
20	 460770	 31084	 1628616	 30	 461	 10	 9	 0.189811285	 0.003184675	 0.002038738	 0.001514583	 0.002446570	 0.001804449	 0.004458797	 0.714245374
21	 695310	 46774	 2323926	 30	 461	 10	 9	 0.189822851	 0.002883533	 0.002043228	 0.001517593	 0.002034694	 0.001493484	 0.003935721	 0.732656777
22	 927080	 46774	 3251006	 40	 593	 8	 9	 0.189829426	 0.002498209	 0.001447577	 0.001061388	 0.002036067	 0.001494327	 0.003604689	 0.693044209
23	 1361720	 68620	 4612726	 40	 593	 8	 9	 0.189838458	 0.002222882	 0.001451157	 0.001064140	 0.001683849	 0.001239980	 0.003092644	 0.718764173
24	 2050200	 103130	 6662926	 40	 593	 8	 9	 0.189844054	 0.002027351	 0.001453109	 0.001066064	 0.001413728	 0.001034685	 0.002727580	 0.743278355
25	 2460240	 103130	 9123166	 48	 707	 11	 9	 0.189847397	 0.001765602	 0.001056811	 0.000766749	 0.001414390	 0.001035015	 0.002484020	 0.710784010
26	 3612240	 151276	 12735406	 48	 707	 11	 9	 0.189851076	 0.001591046	 0.001057645	 0.000767486	 0.001188619	 0.000867628	 0.002184889	 0.728204708
27	 5226720	 218674	 17962126	 48	 707	 11	 9	 0.189854221	 0.001457253	 0.001058537	 0.000768254	 0.001001542	 0.000732358	 0.001891968	 0.770231602
28	 6424510	 218674	 24386636	 59	 846	 16	 9	 0.189855909	 0.001258705	 0.000762110	 0.000545341	 0.001001761	 0.000732500	 0.001714240	 0.734263883
29	 9323888	 317158	 33710524	 59	 846	 16	 9	 0.189857915	 0.001135337	 0.000762510	 0.000545694	 0.000841171	 0.000615256	 0.001475379	 0.769522393
30	 13482798	 458310	 47193322	 59	 846	 16	 9	 0.189859238	 0.001037780	 0.000762709	 0.000545880	 0.000703749	 0.000514162	 0.001293928	 0.802038617
31	 17139150	 458310	 64332472	 75	 1075	 20	 9	 0.189860106	 0.000900485	 0.000561667	 0.000404225	 0.000703849	 0.000514228	 0.001159739	 0.776455264
32	 24868050	 664690	 89200522	 75	 1075	 20	 9	 0.189861134	 0.000816652	 0.000561805	 0.000404314	 0.000592703	 0.000431611	 0.000976913	 0.835951478
33	 35436900	 946798	 124637422	 75	 1075	 20	 9	 0.189861859	 0.000751633	 0.000561871	 0.000404359	 0.000499253	 0.000364356	 0.000824165	 0.911993732

